Extending choice assessments to choice functions: An algorithm for computing the natural extension

We study how to infer new choices from prior choices using the framework of choice functions, a unifying mathematical framework for decision-making based on sets of preference orders. In particular, we define the natural (most conservative) extension of a given choice assessment to a coherent choice function -- whenever possible -- and use this natural extension to make new choices. We provide a practical algorithm for computing this natural extension and various ways to improve scalability. Finally, we test these algorithms for different types of choice assessments.

==> _1,_1,_1_-D4-s.csv <==
l,k,g1,gg1
1,4.0,4.285714285714286,10.428571428571429
2,4.0,5.285714285714286,16.857142857142858
3,4.0,5.714285714285714,20.571428571428573
4,4.0,5.857142857142857,24.714285714285715
5,4.0,11.0,59.285714285714285
6,4.0,26.0,165.85714285714286
7,4.0,27.857142857142858,181.57142857142858
8,4.0,21.142857142857142,144.71428571428572
9,4.0,26.285714285714285,189.28571428571428
10,4.0,32.714285714285715,247.71428571428572
11,4.0,34.0,265.42857142857144
12,4.0,36.285714285714285,283.7142857142857
13,4.0,27.142857142857142,216.0
14,4.0,24.285714285714285,191.57142857142858
15,4.0,24.428571428571427,192.71428571428572
16,4.0,25.142857142857142,199.0
17,4.0,27.285714285714285,216.71428571428572
18,4.0,32.42857142857143,272.42857142857144
19,4.0,35.0,304.2857142857143
20,4.0,34.57142857142857,303.14285714285717
21,4.0,37.142857142857146,344.85714285714283
22,4.0,46.285714285714285,428.2857142857143
23,4.0,44.142857142857146,405.85714285714283
24,4.0,37.142857142857146,334.14285714285717
25,4.0,37.285714285714285,337.7142857142857
26,4.0,38.0,352.14285714285717
27,4.0,39.0,369.0
28,4.0,38.42857142857143,365.2857142857143
29,4.0,42.142857142857146,410.0
30,4.0,35.0,334.14285714285717


==> _1,_1,_1_-D4.csv <==
l,k,d1,dd1,g1,gg1,d2,dd2,g2,gg2,d3,dd3,g3,gg3
1,50.5,3.42,21.15,118003.13,789436.21,3.42,5.57,16.23,78.09,2.38,3.76,6.83,29.68
2,50.5,6.57,39.84,11753287941.01,151943049627.61,6.57,11.09,256.74,2332.75,4.58,7.35,28.75,218.27
3,50.5,9.9,60.51,3642293985064.04,59464432608876.41,9.9,16.85,2808.13,36363.18,6.97,11.25,447.7,6148.36
4,50.5,13.16,79.63,2.691082382341252e+16,5.606391062504612e+17,13.16,22.23,39707.89,656387.25,9.36,14.97,3225.71,55228.26
5,50.5,16.6,101.01,3.771694810263501e+19,9.401478891864453e+20,16.6,28.15,1446175.42,30935854.22,11.87,19.04,80614.71,1659512.96
6,50.5,20.12,123.19,1.3456492073542586e+25,4.299014914554596e+26,20.12,33.97,19886958.86,533357693.32,14.27,22.84,169539.22,3662028.72
7,50.5,23.19,141.45,1.1717918366339842e+29,4.2930581356013314e+30,23.19,39.52,56585090.95,1653995076.8,16.45,26.54,1175517.17,29253234.22
8,50.5,26.77,164.53,8.809541417595983e+30,3.346500353418399e+32,26.77,45.42,306269254.54,9972969726.58,19.08,30.58,2405457.28,62180398.3
9,50.5,29.94,183.47,1.0822613969419398e+36,4.761413025369663e+37,29.94,50.71,5572766222.38,190567650518.9,21.44,34.41,72842568.64,2256163410.14
10,50.5,33.36,204.75,2.3259076243884815e+38,1.0946040230899634e+40,33.36,56.47,15076335159.04,561820465193.64,23.9,38.32,145903190.66,4664600599.64
11,50.5,36.57,224.22,5.57527095413441e+43,2.954791387057784e+45,36.57,62.05,106655095773.4,4473649550627.28,26.2,42.24,294960882.54,9716151506.48
12,50.5,39.73,243.31,1.7148436135378542e+46,1.0003260143289242e+48,39.73,67.64,1051092275815.12,47025304189731.28,28.56,46.24,611330964.16,20672696831.68
13,50.5,42.87,262.15,1.320678479326174e+49,8.17212105363502e+50,42.87,73.02,16992144843717.2,831119323972695.2,30.79,49.8,18663150688.32,727281570430.4
14,50.5,45.88,278.99,1.1139842313311187e+51,7.179160996125149e+52,45.88,78.03,115974548398807.84,5972260132253285.0,32.97,53.25,20371822494.0,794506234875.36
15,50.5,48.9,296.48,6.110454652036414e+52,4.024027899883257e+54,48.9,83.26,523600306686057.6,2.8108376423257876e+16,35.21,56.91,76483646110.4,3132072157070.72
16,50.5,52.01,315.27,3.9145572932821074e+58,2.8194422406504283e+60,52.01,88.62,2.549570199148658e+16,1.514900841295933e+18,37.48,60.62,674834202666.24,29021509996278.4
17,50.5,55.39,336.27,3.287771439990411e+61,2.5270591930888045e+63,55.39,94.64,5.831263591048243e+17,3.6898057494753616e+19,39.97,64.74,780175457574.4,35255365421029.12
18,50.5,58.89,357.84,7.308725726056751e+62,5.933838654859196e+64,58.89,100.47,9.016337563771693e+18,6.040957088724411e+20,42.25,68.29,1462008394844.8,66729419224652.16
19,50.5,62.08,377.25,1.0824144568540104e+67,9.388572672137494e+68,62.08,106.03,8.087944691942284e+19,5.580595235248508e+21,44.52,72.11,1724492317174.4,81551244063336.95
20,50.5,64.93,394.49,3.374128212218542e+71,3.104039790982735e+73,64.93,111.06,8.137476442447467e+19,5.698734542230042e+21,46.62,75.66,3568579135095.04,173309717208218.88
21,50.5,68.33,416.07,4.371349601335363e+74,4.196397349202022e+76,68.33,116.82,2.6771437589198524e+20,1.9289347318701676e+22,49.22,79.83,7271282742368.0,397063611604232.94
22,50.5,71.52,435.24,7.344749992750434e+78,7.418182937759083e+80,71.52,122.08,1.5598236492777516e+22,1.2012670701205765e+24,51.61,83.59,16735335676378.88,960060755395859.2
23,50.5,74.91,456.36,1.6519569616469052e+80,1.682442194323878e+82,74.91,128.03,1.7575341962954526e+22,1.3643855039557578e+24,54.28,88.1,142016384746438.4,8107139990571305.0
24,50.5,77.89,473.83,1.8209803513139167e+81,1.8814994194939688e+83,77.89,133.02,3.3213307580202494e+23,2.7238883014918817e+25,56.51,91.7,720876156979920.6,4.24077658094365e+16
25,50.5,81.1,492.91,2.262098163023108e+83,2.4039523993794776e+85,81.1,138.85,3.561479619557673e+23,2.9825837821400328e+25,58.81,95.59,1252774320815701.8,7.448219772857914e+16
26,50.5,84.57,515.08,3.340809010977516e+88,3.8004906265109173e+90,84.57,144.69,9.565475472881647e+24,8.3549814506411e+26,61.21,99.5,4340879720634269.5,2.7064308692243635e+17
27,50.5,87.74,534.85,1.0653523040031244e+89,1.2234637670673254e+91,87.74,150.23,4.3203675946691204e+26,3.975305173034136e+28,63.55,103.51,9097635114825448.0,5.615485601878055e+17
28,50.5,91.25,557.82,7.468020969303467e+92,8.961050983534158e+94,91.25,156.21,4.3506869676269587e+26,4.0498764550598275e+28,66.08,107.63,6.901042161258886e+16,4.305501289536281e+18
29,50.5,94.53,577.94,2.4855797905142367e+93,3.003746668975836e+95,94.53,161.75,6.901680708416077e+27,6.696560170454372e+29,68.4,111.36,1.078572419995759e+17,7.260787653006575e+18
30,50.5,98.08,599.85,3.3550826107834196e+96,4.157871116250556e+98,98.08,167.91,6.990898820269363e+27,7.062850771006903e+29,71.09,115.79,3.6158411825406915e+18,2.4289939022221214e+20


==> _1_-D4-s.csv <==
l,k,g1,gg1
1,50.5,0.98,2.3
2,50.5,1.0,4.04
3,50.5,1.0,5.07
4,50.5,1.0,6.02
5,50.5,1.0,6.47
6,50.5,1.0,6.87
7,50.5,1.0,6.93
8,50.5,1.0,7.17
9,50.5,1.0,7.35
10,50.5,1.0,7.54
11,50.5,1.0,7.63
12,50.5,1.0,7.73
13,50.5,1.0,7.91
14,50.5,1.0,8.0
15,50.5,1.0,7.97
16,50.5,1.0,8.03
17,50.5,1.0,8.0
18,50.5,1.0,7.98
19,50.5,1.0,7.9
20,50.5,1.0,7.98
21,50.5,1.0,7.96
22,50.5,1.0,8.04
23,50.5,1.0,7.94
24,50.5,1.0,7.9
25,50.5,1.0,8.01
26,50.5,1.0,8.08
27,50.5,1.0,8.08
28,50.5,1.0,7.99
29,50.5,1.0,8.1
30,50.5,1.0,8.13


==> _1_-D4.csv <==
l,k,d1,dd1,g1,gg1,d2,dd2,g2,gg2,d3,dd3,g3,gg3
1,50.5,3.94,24.3,397022.68,2758812.26,3.94,3.94,1.0,3.94,3.24,3.24,1.0,3.24
2,50.5,7.96,48.16,184140001801.75,2568836350678.06,7.96,7.96,1.0,7.96,6.51,6.51,1.0,6.51
3,50.5,11.76,70.24,1.0665775314150504e+16,2.1296216509009597e+17,11.76,11.76,1.0,11.76,9.84,9.84,1.0,9.84
4,50.5,15.85,95.4,2.170856214438087e+22,5.861123447030621e+23,15.85,15.85,1.0,15.85,13.16,13.16,1.0,13.16
5,50.5,19.73,117.5,4.551328271976145e+28,1.5474514303004158e+30,19.73,19.73,1.0,19.73,16.22,16.22,1.0,16.22
6,50.5,23.8,141.92,1.7700125760603735e+32,6.902865794164401e+33,23.8,23.8,1.0,23.8,19.5,19.5,1.0,19.5
7,50.5,27.72,165.7,7.168582557236468e+32,2.866481947870326e+34,27.72,27.72,1.0,27.72,22.75,22.75,1.0,22.75
8,50.5,31.52,187.58,4.034940589384197e+35,1.8137945040309206e+37,31.52,31.52,1.0,31.52,25.79,25.79,1.0,25.79
9,50.5,35.35,210.16,8.331588507304617e+41,4.3322600135478076e+43,35.35,35.35,1.0,35.35,28.76,28.76,1.0,28.76
10,50.5,39.41,234.4,7.488664048756253e+43,4.1153111618708936e+45,39.41,39.41,1.0,39.41,32.17,32.17,1.0,32.17
11,50.5,43.27,257.24,2.0155732342854485e+47,1.1885116696145837e+49,43.27,43.27,1.0,43.27,35.4,35.4,1.0,35.4
12,50.5,47.53,283.18,2.308413869035919e+52,1.5003739000735848e+54,47.53,47.53,1.0,47.53,38.94,38.94,1.0,38.94
13,50.5,51.85,309.74,4.902925948437656e+52,3.2329951335615594e+54,51.85,51.85,1.0,51.85,42.48,42.48,1.0,42.48
14,50.5,55.92,333.56,4.2234297283238436e+57,3.0407394465617607e+59,55.92,55.92,1.0,55.92,45.54,45.54,1.0,45.54
15,50.5,59.65,355.36,3.390409818778007e+59,2.5423238679232882e+61,59.65,59.65,1.0,59.65,48.55,48.55,1.0,48.55
16,50.5,63.65,378.48,2.637832655502557e+63,2.1098345738890274e+65,63.65,63.65,1.0,63.65,51.73,51.73,1.0,51.73
17,50.5,67.45,401.32,1.119379092254433e+69,9.731581522077615e+70,67.45,67.45,1.0,67.45,54.94,54.94,1.0,54.94
18,50.5,71.74,427.6,5.103482618380051e+72,4.592626850167351e+74,71.74,71.74,1.0,71.74,58.53,58.53,1.0,58.53
19,50.5,75.68,450.26,1.7827270462577768e+75,1.6840283139956048e+77,75.68,75.68,1.0,75.68,61.74,61.74,1.0,61.74
20,50.5,79.69,474.02,2.4135402146063656e+81,2.461801632777319e+83,79.69,79.69,1.0,79.69,65.06,65.06,1.0,65.06
21,50.5,83.58,497.44,2.8392339853959785e+86,3.0663725380790252e+88,83.58,83.58,1.0,83.58,68.42,68.42,1.0,68.42
22,50.5,88.02,525.04,5.954304958478589e+92,6.847450373163178e+94,88.02,88.02,1.0,88.02,72.03,72.03,1.0,72.03
23,50.5,91.68,546.28,5.436278294613733e+93,6.359671502649172e+95,91.68,91.68,1.0,91.68,75.0,75.0,1.0,75.0
24,50.5,95.83,571.44,6.395726970518779e+98,7.865833456179632e+100,95.83,95.83,1.0,95.83,78.55,78.55,1.0,78.55
25,50.5,99.87,595.32,5.756154592644371e+99,7.194373575465003e+101,99.87,99.87,1.0,99.87,81.79,81.79,1.0,81.79
26,50.5,103.75,618.24,1.3190026113092527e+103,1.7111545828144306e+105,103.75,103.75,1.0,103.75,85.08,85.08,1.0,85.08
27,50.5,107.72,642.26,2.4627112744994163e+104,3.2488431689869635e+106,107.72,107.72,1.0,107.72,88.22,88.22,1.0,88.22
28,50.5,111.84,667.36,1.6449805200546636e+107,2.2357192505403526e+109,111.84,111.84,1.0,111.84,91.57,91.57,1.0,91.57
29,50.5,115.75,691.02,3.047267997126107e+112,4.327091716303609e+114,115.75,115.75,1.0,115.75,94.87,94.87,1.0,94.87
30,50.5,119.24,710.82,6.388577235576079e+118,9.518979702237172e+120,119.24,119.24,1.0,119.24,97.92,97.92,1.0,97.92


==> _4,_4,_4_-D4-s.csv <==
l,k,g1,gg1
1.0,4.0,4.571428571428571,8.285714285714286
2.0,4.0,7.571428571428571,18.285714285714285
3.0,4.0,13.428571428571429,38.285714285714285
4.0,4.0,17.0,56.0
5.0,4.0,19.0,70.71428571428571
6.0,4.0,25.571428571428573,113.71428571428571
7.0,4.0,126.28571428571429,902.5714285714286
8.0,4.0,136.28571428571428,978.1428571428571
9.0,4.0,174.28571428571428,1310.5714285714287
10.0,4.0,196.57142857142858,1477.2857142857142
11.0,4.0,210.85714285714286,1584.4285714285713
12.0,4.0,214.71428571428572,1642.4285714285713
13.0,4.0,249.85714285714286,1961.857142857143
14.0,4.0,247.71428571428572,2060.4285714285716
15.0,4.0,303.14285714285717,2489.4285714285716
16.0,4.0,319.7142857142857,2796.1428571428573
17.0,4.0,410.0,3670.1428571428573
18.0,4.0,416.42857142857144,3799.285714285714
19.0,4.0,399.0,3784.1428571428573
20.0,4.0,434.85714285714283,4310.857142857143
21.0,4.0,526.2857142857143,5254.857142857143
22.0,4.0,593.0,6183.285714285715
23.0,4.0,593.0,6186.857142857143
24.0,4.0,648.2857142857143,6739.857142857143
25.0,4.0,815.7142857142857,9118.0
26.0,4.0,873.8571428571429,9821.285714285714
27.0,4.0,876.4285714285714,9850.714285714286
28.0,4.0,874.0,9878.285714285714
29.0,4.0,989.0,11387.0
30.0,4.0,1181.2857142857142,13784.0


==> _4,_4,_4_-D4.csv <==
l,k,d1,dd1,g1,gg1,d2,dd2,g2,gg2,d3,dd3,g3,gg3
1,50.5,2.24,14.03,71076.53,487110.27,2.24,5.57,26.95,106.25,1.3,2.8,4.28,9.31
2,50.5,4.45,28.0,702833073.4,8412826922.28,4.45,11.43,716.32,5085.32,2.48,5.61,18.36,71.74
3,50.5,6.75,42.85,90953781350.14,1355827541405.11,6.75,17.78,14893.61,148896.27,3.68,8.28,65.37,351.36
4,50.5,8.73,54.91,183964519527629.38,3487378109647834.0,8.73,23.26,741506.41,9992454.17,4.81,10.83,220.64,1690.53
5,50.5,11.14,70.38,6.098983638882353e+16,1.316297567419356e+18,11.14,29.4,2653421.28,41166354.08,6.06,13.34,945.55,9661.15
6,50.5,13.52,84.91,3.5785909005991233e+21,1.001535742948692e+23,13.52,35.49,134351161.25,2769608702.77,7.27,15.82,3733.94,43654.81
7,50.5,15.79,99.88,4.6228878474574695e+24,1.4793111504734373e+26,15.79,42.03,782243642.62,16759079823.15,8.65,19.09,33183.26,474584.32
8,50.5,18.02,113.63,1.2118046908184525e+30,4.604857601632925e+31,18.02,48.13,11396173594.71,272351482238.1,9.8,21.79,54118.72,815929.93
9,50.5,20.18,127.15,2.4236126432320077e+30,9.452086709757612e+31,20.18,54.15,821173213050.56,22469020851887.88,10.98,24.63,173350.02,3140452.53
10,50.5,22.44,141.38,8.725232324199859e+31,3.5773307727433076e+33,22.44,60.34,3863559914728.84,108090292175853.06,12.24,27.64,675546.24,11993060.06
11,50.5,24.72,155.55,2.618471954477625e+32,1.0997089732215983e+34,24.72,66.19,207247012629567.1,6937847186744271.0,13.47,30.41,1407436.98,26783051.08
12,50.5,26.84,168.35,3.079459975423203e+37,1.4781407536654428e+39,26.84,72.63,4398253876906910.0,1.6521733198111126e+17,14.78,33.59,38114364.86,901854217.5
13,50.5,29.06,181.65,2.7715164581343988e+38,1.3857580033931906e+40,29.06,78.03,5418326969674003.0,1.9963322682585274e+17,16.01,36.1,47377209.22,1174601912.22
14,50.5,31.27,195.81,5.986474036059609e+40,3.172830901798031e+42,31.27,84.24,7.177075752400552e+16,2.658252788166956e+18,17.24,39.08,287630871.74,8025935362.6
15,50.5,33.28,207.81,2.4520584232276854e+44,1.3976732621225278e+46,33.28,89.73,3.5429049501746445e+17,1.399463319880902e+19,18.44,41.84,572326600.28,16443477975.1
16,50.5,35.65,222.33,3.9232927055869133e+45,2.3147426839220146e+47,35.65,95.5,1.547995551659337e+19,6.039749529243873e+20,19.71,44.38,735113953.16,21243215803.62
17,50.5,37.64,234.69,1.3458051210238321e+48,8.343933868410753e+49,37.64,100.89,6.945592075022251e+20,2.966799436799525e+22,20.76,46.8,1045115583.32,31477465592.34
18,50.5,40.23,250.84,6.889940448085637e+50,4.478460622549311e+52,40.23,107.77,3.600319741155019e+22,1.7579501196744813e+24,22.13,49.86,2093647719.8,64909731242.56
19,50.5,42.36,263.79,1.488224828977648e+53,1.0119928792093607e+55,42.36,113.45,9.048852041502294e+23,4.737720745608978e+25,23.22,52.23,5196892439.96,163959256835.92
20,50.5,44.72,279.17,3.121033562014391e+59,2.3407751714914066e+61,44.72,119.75,1.0881848030458953e+26,6.05462871804155e+27,24.56,55.09,12975847847.24,435835461150.12
21,50.5,47.08,293.8,7.802584255920143e+60,6.007989838418683e+62,47.08,125.76,1.0916871596302305e+26,6.074205921546136e+27,25.96,58.11,19599027627.16,647050240802.32
22,50.5,49.14,306.47,1.8734004791810556e+64,1.5174543789324294e+66,49.14,131.63,1.355435664749424e+26,7.50295161196835e+27,27.09,60.79,120623620420.16,4221580158224.32
23,50.5,51.26,319.23,3.928805386580619e+70,3.457348740142914e+72,51.26,137.19,9.463290137347758e+26,5.47832011887137e+28,28.34,63.62,542053495842.56,19839760826689.28
24,50.5,53.25,331.28,6.286088619231184e+71,5.657479757180889e+73,53.25,142.45,4.181855154166865e+27,2.5353438063068067e+29,29.49,66.33,8335777306447.52,401959087280633.1
25,50.5,55.67,346.1,2.1561283959720902e+74,2.0051994082534477e+76,55.67,148.87,4.193764503902766e+28,2.6731921319735987e+30,30.77,69.14,56332045117060.64,2567755590090251.5
26,50.5,57.35,355.93,7.065201527905167e+78,6.923897497347063e+80,57.35,153.44,2.8235336076018527e+30,1.863941063539782e+32,31.71,71.25,106662357251755.69,4795711093546543.0
27,50.5,59.61,370.0,8.83150190988146e+80,8.919816928980276e+82,59.61,159.37,2.1530359526266837e+32,1.5072964462247465e+34,33.03,74.12,1009716008168697.0,4.844034624816988e+16
28,50.5,61.99,385.17,8.831501909881519e+80,8.919816928980326e+82,61.99,166.16,2.2265366355761756e+32,1.565392186267452e+34,34.21,76.79,2268930318275835.0,1.1730602020792242e+17
29,50.5,63.96,397.09,2.649450572965578e+81,2.7024395844247415e+83,63.96,171.41,4.557291378011874e+32,3.251303715800001e+34,35.18,78.94,5669282212948380.0,2.9450657439350266e+17
30,50.5,66.27,411.37,1.0597802328591613e+82,1.0915736395142867e+84,66.27,177.54,7.425111705040382e+32,5.606293619464586e+34,36.55,82.07,2.8348300082755492e+16,1.5143287375329702e+18


==> _4_-D4-s.csv <==
l,k,g1,gg1
1,4.0,1.7142857142857142,2.5714285714285716
2,4.0,2.7142857142857144,8.428571428571429
3,4.0,4.428571428571429,18.142857142857142
4,4.0,8.571428571428571,45.714285714285715
5,4.0,10.571428571428571,54.714285714285715
6,4.0,11.0,63.0
7,4.0,10.285714285714286,67.85714285714286
8,4.0,15.571428571428571,104.57142857142857
9,4.0,18.714285714285715,137.71428571428572
10,4.0,16.571428571428573,133.85714285714286
11,4.0,23.428571428571427,196.14285714285714
12,4.0,21.142857142857142,184.28571428571428
13,4.0,24.142857142857142,211.0
14,4.0,26.142857142857142,220.85714285714286
15,4.0,29.0,239.57142857142858
16,4.0,29.142857142857142,249.57142857142858
17,4.0,31.428571428571427,286.7142857142857
18,4.0,35.857142857142854,338.0
19,4.0,48.714285714285715,510.85714285714283
20,4.0,47.714285714285715,459.85714285714283
21,4.0,51.42857142857143,502.85714285714283
22,4.0,57.142857142857146,580.5714285714286
23,4.0,57.142857142857146,584.0
24,4.0,57.714285714285715,590.2857142857143
25,4.0,63.857142857142854,664.8571428571429
26,4.0,75.0,825.2857142857143
27,4.0,84.0,928.5714285714286
28,4.0,70.42857142857143,767.5714285714286
29,4.0,71.14285714285714,793.7142857142857
30,4.0,64.0,710.5714285714286


==> _4_-D4.csv <==
l,k,d1,dd1,g1,gg1,d2,dd2,g2,gg2,d3,dd3,g3,gg3
1,50.5,2.68,15.83,29779.06,196241.55,2.68,5.73,37.48,157.29,1.67,3.16,5.29,14.12
2,50.5,5.37,32.24,60719498.05,643482379.43,5.37,11.07,530.0,4318.58,3.6,6.66,32.63,199.53
3,50.5,8.02,48.83,200882296707.08,3000117094260.78,8.02,16.45,9167.6,109681.23,5.36,9.84,339.41,3139.11
4,50.5,10.8,65.69,4703262340767069.0,9.858182700726219e+16,10.8,21.79,405241.34,7080103.34,7.12,12.94,4610.2,67660.04
5,50.5,13.73,83.91,1.9715047938629427e+17,4.480968367415506e+18,13.73,27.72,3922623.11,80618550.25,9.21,16.76,34833.09,620630.57
6,50.5,16.73,102.78,6.593882454429447e+20,1.7688151888683357e+22,16.73,33.87,35407868.63,813314580.11,11.19,20.48,45984.45,845476.29
7,50.5,19.72,121.52,1.131877254883844e+27,3.843248547729068e+28,19.72,39.56,199364883.28,4828870948.13,13.1,23.62,58268.77,1180943.66
8,50.5,22.66,140.25,3.9594872531079626e+30,1.5440922060017327e+32,22.66,46.49,24648168666.49,692352087259.32,14.95,27.46,665498.36,14539272.26
9,50.5,25.67,158.25,2.591277411772102e+32,1.0865300146418544e+34,25.67,51.82,116926488275.14,3788394015687.74,17.05,30.86,1603706.78,41717201.76
10,50.5,28.75,177.95,3.781086706562671e+34,1.6575816961409804e+36,28.75,57.7,15882172243119.62,509026641192244.5,19.15,34.38,18888632.32,448483679.22
11,50.5,31.53,194.48,2.524444213433216e+38,1.2104240249745682e+40,31.53,63.19,127483723482277.3,4482488529588128.0,21.01,37.72,62346748.92,1823664368.3
12,50.5,34.19,209.86,9.781591208584693e+40,4.988550053880035e+42,34.19,68.13,1243434466853457.0,4.759027838835663e+16,22.69,40.52,350188901.74,9757173781.5
13,50.5,37.06,227.52,7.620566494710571e+45,4.343700050904918e+47,37.06,74.14,9297905627651092.0,4.867471992720902e+17,24.55,43.97,5506476728.02,227439531352.94
14,50.5,40.09,246.29,9.815258175343867e+47,5.883218002106955e+49,40.09,80.72,5.895006519279644e+16,3.4804689615263365e+18,26.45,47.46,20772172857.64,916931129237.84
15,50.5,42.88,263.44,8.20268411295022e+49,5.1490578400387525e+51,42.88,86.36,1.759247560175157e+17,1.0611454600452483e+19,28.22,50.88,21978747901.52,951921903022.04
16,50.5,45.59,279.84,1.0565561130961183e+52,7.068831953528787e+53,45.59,92.01,7.329312954621691e+17,4.2137844123178656e+19,29.92,54.09,44771702379.32,1974158402011.92
17,50.5,48.37,297.07,1.116247296838893e+56,7.941033419732096e+57,48.37,97.9,4.027156170263965e+18,1.951594942004467e+20,31.68,57.44,72959516169.76,2910289221585.28
18,50.5,51.47,316.39,1.2395753442551265e+57,9.034480873304847e+58,51.47,103.82,7.836066352776094e+19,3.694362050548936e+21,33.74,61.06,319297985517.68,10946242031999.6
19,50.5,54.25,333.43,1.2846850986339823e+61,1.0117459551218714e+63,54.25,109.24,5.7367537050991264e+20,3.208290116638946e+22,35.52,64.32,327310736282.96,11359013456365.92
20,50.5,57.04,350.85,1.6625822824664715e+64,1.3758883404797236e+66,57.04,114.77,1.827364248747674e+22,9.456706922578414e+23,37.49,67.93,5355482858494.8,191039535163916.3
21,50.5,60.09,370.1,2.6873847010855232e+67,2.286452129958942e+69,60.09,120.87,1.8456138655474582e+23,1.0130424300527666e+25,39.47,71.45,13375063604658.08,550021976431772.2
22,50.5,63.25,390.72,2.046639928355221e+73,1.9238412943691866e+75,63.25,127.03,1.0922663114265539e+24,7.6243395005838676e+25,41.39,74.76,26673127587511.68,1309529712569448.2
23,50.5,66.04,407.62,3.4397839519033176e+77,3.405386084974126e+79,66.04,132.32,2.899805239823097e+24,2.1132968339258486e+26,43.19,77.83,38190230316756.48,1904921572417680.0
24,50.5,68.53,422.1,6.87960535350274e+77,6.879602683152456e+79,68.53,137.65,4.245495520911172e+25,2.58254928953081e+27,44.88,81.02,831404879884504.4,3.3693836299345976e+16
25,50.5,71.61,441.94,4.300973056503823e+80,4.472937362412616e+82,71.61,144.63,2.3529410386898433e+27,1.4611591662907169e+29,46.88,84.99,1.4504832780050088e+16,6.248919190075489e+17
26,50.5,74.51,460.26,1.408951543235389e+85,1.5357560485016595e+87,74.51,150.61,1.4920680281939739e+29,9.700620550646989e+30,48.7,88.35,1.3006696175963627e+17,5.984303170107727e+18
27,50.5,77.23,476.34,2.367998740291714e+89,2.6995184789857147e+91,77.23,156.21,9.540717805490608e+30,6.774063093341488e+32,50.35,91.58,5.201446948243105e+17,2.548951813340811e+19
28,50.5,80.01,492.98,5.68557149609665e+92,6.708973685756544e+94,80.01,162.05,9.545582630188549e+30,6.8739853074588e+32,52.06,94.71,5.2041241359325094e+17,2.602905573038117e+19
29,50.5,82.92,510.97,3.638824412606276e+94,4.40297305393689e+96,82.92,167.95,1.9558165197349299e+31,1.4344153993024625e+33,54.07,98.27,5.231182634408705e+17,2.6236138322113737e+19
30,50.5,86.04,530.51,2.829549863356402e+98,3.565229340030909e+100,86.04,174.53,1.982830290055019e+31,1.534629476771729e+33,56.17,102.29,5.3231674979998944e+17,2.7998807220016255e+19


==> epsilons-10.csv <==
l_x,k_x,d1,dd1,g1_x,gg1_x,d2,dd2,g2,gg2,epsilon,reduc,k_y,l_y,g1_y,gg1_y
10,50.5,40.79,43.4,77.72,3134.35,33.23,35.0,10.94,362.71,0.03,7.104204753199269,50.5,10.0,1.52,11.69
10,50.5,39.79,45.85,59416.69,2433274.12,31.96,36.13,429.38,13718.79,0.06,138.37787041781175,50.5,10.0,3.16,25.79
10,50.5,38.64,48.22,817879.17,31762134.83,30.49,37.0,4906.84,140234.23,0.09,166.68144263925458,50.5,10.0,4.97,39.1
10,50.5,37.76,50.27,2287434.83,91977412.71,29.46,37.78,60617.93,1757482.52,0.12,37.735284428221156,50.5,10.0,8.4,69.62
10,50.5,36.88,51.77,4815293.12,181131797.18,28.42,38.29,68965.46,1986570.06,0.15,69.82180819210079,50.5,10.0,12.55,106.07
10,50.5,36.05,53.41,32450508.35,1216770676.84,27.43,38.59,84430.54,2401795.18,0.18,384.345621264533,50.5,10.0,16.15,139.58
10,50.5,35.01,55.06,353549244.21,12566088124.32,26.2,38.84,164404.18,4576209.47,0.21,2150.4881701304676,50.5,10.0,26.25,219.08
10,50.5,34.01,56.15,6132803096.45,203529881421.28,25.04,38.64,361402.35,10573725.06,0.24,16969.46103546366,50.5,10.0,36.1,301.27
10,50.5,32.86,57.51,88133629377.57,2972316329536.29,23.62,38.34,461067.68,12256276.36,0.27,191151.17628190728,50.5,10.0,50.51,420.15
10,50.5,31.87,58.79,152347277718.87,5110086164126.87,22.35,37.7,772243.8,19072696.96,0.3,197278.73207770652,50.5,10.0,57.13,476.88
10,50.5,30.67,59.87,263406212374.54,9689917807675.54,20.96,36.97,2952589.76,96214365.76,0.33,89211.92369594211,50.5,10.0,79.99,659.7
10,50.5,29.5,60.52,457246641744.64,17819144374577.98,19.71,36.21,3204638.52,90905677.64,0.36,142682.75154623055,50.5,10.0,84.01,671.15
10,50.5,28.38,60.85,5136146832701.31,213340971426365.62,18.53,35.02,5295436.06,137157979.96,0.39,969919.525891001,50.5,10.0,75.66,585.72
10,50.5,27.16,61.45,3252134283427.52,130207950031165.77,17.16,33.68,4068923.92,94437232.88,0.42,799261.5117334315,50.5,10.0,86.25,657.68
10,50.5,25.93,61.74,54923383892390.13,2194508639557271.8,15.84,32.38,4171524.34,94449998.2,0.45,13166262.357800394,50.5,10.0,85.87,644.52
10,50.5,24.88,61.58,62726994810786.11,2505111198134101.0,14.76,30.99,4182466.38,93178303.98,0.48,14997608.85365111,50.5,10.0,95.75,696.58
10,50.5,23.72,61.15,24272753833793.53,921163519361656.4,13.56,28.96,3527767.62,77416946.78,0.51,6880485.465137732,50.5,10.0,97.77,710.14
10,50.5,22.66,60.86,12996669953041.4,430446624146921.25,12.48,27.16,316755.03,6134754.76,0.54,41030666.35766257,50.5,10.0,81.98,558.07
10,50.5,21.58,60.22,6932236167792.28,221156669914409.9,11.36,25.22,131671.15,2393518.09,0.57,52648102.24405483,50.5,10.0,80.52,529.93
10,50.5,20.49,59.46,9523621748812.81,283055171108834.25,10.22,22.95,45492.24,760223.08,0.6,209346071.9633241,50.5,10.0,63.27,394.25
10,50.5,19.56,58.67,16706966033602.81,453814622883803.6,9.26,21.05,19694.02,296230.08,0.63,848326854.2228966,50.5,10.0,54.18,317.03
10,50.5,18.67,57.68,4859438595975.84,134769369614947.0,8.33,18.95,14738.6,223133.08,0.66,329708289.5238245,50.5,10.0,41.47,226.28
10,50.5,17.69,56.74,6135139893279.9,169708954416972.84,7.32,16.84,4848.29,61027.56,0.69,1265423457.1941655,50.5,10.0,33.42,170.32
10,50.5,16.86,55.61,19682361299970.37,530402210828712.5,6.49,14.96,3879.49,49420.26,0.72,5073440400.663586,50.5,10.0,27.48,130.69
10,50.5,16.1,54.64,20988370999156.86,562959760445910.5,5.72,13.2,1442.68,15580.76,0.75,14548181855.405813,50.5,10.0,21.52,94.85
10,50.5,15.25,52.96,3099786189817.99,76122561693038.1,4.85,11.04,393.84,3799.03,0.78,7870673851.863677,50.5,10.0,15.15,60.8
10,50.5,14.52,51.37,998487484957.57,22749322996250.47,4.09,9.3,288.66,2793.73,0.81,3459043459.2862535,50.5,10.0,11.9,45.65
10,50.5,14.01,50.23,875990054516.33,19981439960707.78,3.58,8.06,108.42,781.43,0.84,8079598362.9988,50.5,10.0,9.21,30.48
10,50.5,13.39,48.82,361226373080.37,7605784544127.45,2.96,6.56,46.52,283.53,0.87,7764969326.74914,50.5,10.0,6.67,18.89
10,50.5,12.55,47.16,179512505650.33,3639024485424.27,2.12,4.71,22.84,122.3,0.9,7859566797.2999115,50.5,10.0,4.13,9.52
10,50.5,11.92,45.83,156293872231.24,3161387555854.47,1.49,3.21,6.02,18.81,0.93,25962437247.714287,50.5,10.0,2.83,5.53
10,50.5,11.23,44.32,82599326744.03,1588782761018.94,0.8,1.76,2.36,3.56,0.96,34999714722.04661,50.5,10.0,1.58,2.16
10,50.5,10.68,42.58,58825996311.76,1117206838852.51,0.25,0.56,1.31,0.59,0.99,44905340696.0,50.5,10.0,0.55,0.58


==> experiment3/_1,_1,_1_-tijdenchooseD-simplify.csv <==
l,k,d1,m1
1,4.0,0.017080238142857144,2107708.4285714286
2,4.0,0.03262066328571429,2194553.0
3,4.0,0.28216639800000004,19472834.0
4,4.0,2.2987167210000004,184427276.2857143
5,4.0,27.816883261285714,73748351.0
6,4.0,129.77036163385714,21518458654.42857
7,4.0,132.61046262442858,22441766705.857143
8,4.0,2284.120723116143,375905809694.1429


==> experiment3/_1,_1,_1_-tijdenchooseD-stupid.csv <==
l,k,d1,m1
1,4.0,0.017863617142857145,1841436.2857142857
2,4.0,0.2268937457142857,2167101.285714286
3,4.0,14.427203354714285,3664764.4285714286
4,4.0,161.64339847464285,11627043900.714285
5,4.0,317.52372499742853,255585180.2857143


==> experiment3/_1,_1,_1_-tijdenchooseG.csv <==
l,k,d1,m1
1,4.0,0.015225474285714287,1519366.2857142857
2,4.0,0.024393636,2271470.714285714
3,4.0,0.01983706257142857,1777114.142857143
4,4.0,0.02453369485714286,2284516.0
5,4.0,0.034443127571428575,2381235.285714286
6,4.0,0.053498209428571426,2785279.714285714
7,4.0,0.05991643414285714,3170563.0
8,4.0,0.058843614714285716,3016112.0
9,4.0,0.06680169585714286,4338804.285714285
10,4.0,0.08535714128571428,5567061.571428572
11,4.0,0.09927121785714285,6045805.428571428
12,4.0,0.10942738057142856,5183093.285714285
13,4.0,0.11312127571428572,5426026.142857143
14,4.0,0.06753987771428571,6108398.714285715
15,4.0,0.07373170628571428,5799546.142857143
16,4.0,0.07204291028571429,5116751.714285715
17,4.0,0.07135542271428572,4925576.857142857
18,4.0,0.10126780514285715,4923986.285714285
19,4.0,0.11856455557142856,6238763.142857143
20,4.0,0.10723942942857143,6709855.714285715
21,4.0,0.10938130457142857,11148937.142857144
22,4.0,0.17361461685714286,14967733.57142857
23,4.0,0.13007606328571428,13136846.42857143
24,4.0,0.106373546,7585268.285714285
25,4.0,0.12415802657142858,7641859.285714285
26,4.0,0.13038125685714286,7666297.142857143
27,4.0,0.10933271085714284,6688629.571428572
28,4.0,0.1437517287142857,11837943.857142856
29,4.0,0.16015875714285713,4659268.285714285
30,4.0,0.15514294814285717,9847612.42857143


==> experiment3/_1,_1,_1_-tijdenchoseD.csv <==
l,k,d1,m1,d2,m2,d3,m3
1,4.0,5.439857142857143e-06,2786.285714285714,4.520285714285715e-06,1689.142857142857,8.266142857142857e-06,4966.857142857143
2,4.0,9.830857142857143e-06,5396.571428571428,7.999142857142857e-06,2992.0,1.5752142857142857e-05,10621.714285714286
3,4.0,1.4730285714285714e-05,8228.57142857143,1.1185571428571426e-05,4585.142857142857,2.0873857142857144e-05,14964.57142857143
4,4.0,1.9757857142857143e-05,10848.0,1.3889428571428573e-05,6011.428571428572,2.6813571428571425e-05,20646.85714285714
5,4.0,2.6827e-05,15026.285714285714,1.7752999999999998e-05,7977.142857142857,3.556428571428571e-05,29424.0
6,4.0,3.225557142857143e-05,18384.0,2.1783857142857144e-05,9414.857142857143,4.162699999999999e-05,36610.28571428572
7,4.0,3.6351857142857144e-05,20486.85714285714,2.3349428571428572e-05,10406.857142857143,4.666557142857143e-05,40688.0
8,4.0,4.0445e-05,22804.571428571428,2.6478857142857145e-05,11513.142857142857,5.130585714285714e-05,45675.42857142857
9,4.0,4.421042857142857e-05,25083.428571428572,2.912057142857143e-05,12662.857142857143,5.778414285714286e-05,51238.857142857145
10,4.0,5.031071428571428e-05,28493.714285714286,3.2144285714285716e-05,14134.857142857143,6.447557142857142e-05,58043.42857142857
11,4.0,5.7329142857142856e-05,32027.428571428572,3.627314285714286e-05,16146.285714285714,6.837214285714285e-05,62349.71428571428
12,4.0,6.2964e-05,34176.0,3.7738714285714286e-05,16960.0,7.332328571428572e-05,66080.0
13,4.0,7.377914285714286e-05,39172.57142857143,4.4091285714285715e-05,21330.285714285714,7.762942857142856e-05,71506.28571428571
14,4.0,8.008328571428571e-05,42998.857142857145,4.815771428571429e-05,23460.571428571428,8.494314285714285e-05,77638.85714285714
15,4.0,8.361714285714287e-05,44418.28571428572,4.979071428571429e-05,24198.85714285714,8.673671428571428e-05,80816.0
16,4.0,8.809942857142857e-05,47184.0,5.3268857142857145e-05,26027.428571428572,9.235771428571429e-05,86011.42857142857
17,4.0,9.157714285714287e-05,48825.142857142855,5.4489857142857145e-05,26864.0,0.00010052057142857143,92946.28571428571
18,4.0,9.821457142857143e-05,52708.57142857143,5.841328571428572e-05,28461.714285714286,0.00010949185714285714,100596.57142857143
19,4.0,0.00010106342857142857,54795.42857142857,6.077814285714286e-05,29488.0,0.00011514628571428571,105908.57142857143
20,4.0,0.00010541614285714286,56537.142857142855,6.329814285714285e-05,30388.571428571428,0.00011957785714285715,110061.71428571429
21,4.0,0.00010873957142857143,58448.0,6.613157142857143e-05,31412.571428571428,0.0001234082857142857,114688.0
22,4.0,0.00011214671428571428,60637.71428571428,6.919285714285715e-05,32477.714285714286,0.00012795,119362.28571428571
23,4.0,0.00011583085714285715,62658.28571428572,7.045914285714285e-05,33497.142857142855,0.00013213114285714288,124189.71428571429
24,4.0,0.00011792757142857144,64809.142857142855,7.127171428571428e-05,34560.0,0.00013846957142857143,129234.28571428571
25,4.0,0.00012278542857142857,67056.0,7.423314285714286e-05,35645.71428571428,0.000144371,134902.85714285713
26,4.0,0.00012920071428571429,69988.57142857143,7.701085714285714e-05,36928.0,0.00015104685714285713,141625.14285714287
27,4.0,0.00013141799999999998,71309.71428571429,8.030314285714286e-05,37723.42857142857,0.00015542542857142856,144870.85714285713
28,4.0,0.00013906685714285713,75254.85714285714,8.184057142857143e-05,39355.42857142857,0.00016107985714285713,151785.14285714287
29,4.0,0.00014434085714285714,78320.0,8.551628571428571e-05,42089.142857142855,0.00016878128571428574,159202.2857142857
30,4.0,0.00014776642857142856,80898.28571428571,8.852071428571429e-05,43222.857142857145,0.00017298314285714284,164050.2857142857


==> experiment3/_1,_1,_1_-tijdenchoseG-stats.csv <==
l,k_mean,k_max,k_min,d1_mean,d1_max,d1_min,m1_mean,m1_max,m1_min,d1_minme,d1_maxme
1,4.0,7,1,0.04825291442857143,0.303387713,1.763e-06,6975266.285714285,43934832,976,-0.25513479857142857,-0.04825115142857143
2,4.0,7,1,0.23928010171428568,0.88617316,0.00321893,34632619.428571425,129861312,445968,-0.6468930582857143,-0.23606117171428567
3,4.0,7,1,0.42545565700000004,1.812447536,0.010309355,60745929.14285714,257842560,1262560,-1.386991879,-0.415146302
4,4.0,7,1,0.6159974787142858,2.356370798,0.010305243,87034331.42857143,332787200,1262800,-1.7403733192857143,-0.6056922357142858
5,4.0,7,1,1.877571612142857,6.189709117,0.02889709,267676868.57142857,902187952,3156112,-4.312137504857143,-1.8486745221428569
6,4.0,7,1,7.717836168857143,29.471335435,0.043912337,1131071746.2857144,4343483040,4512480,-21.753499266142857,-7.6739238318571426
7,4.0,7,1,10.276397385285716,29.971301437,0.155763415,1513570267.4285715,4492388128,20709264,-19.694904051714285,-10.120633970285716
8,4.0,7,1,23.858095906714283,81.677638045,0.23934902,3583465776.0,12278535088,31690704,-57.81954213828571,-23.618746886714284
9,4.0,7,1,29.498570046428572,85.7795145,0.387144181,4440142996.571428,13121222736,53360560,-56.280944453571436,-29.111425865428572
10,4.0,7,1,39.288911788285716,116.358694688,0.519271806,5968049453.714286,18004502016,69458352,-77.06978289971428,-38.76963998228572
11,4.0,7,1,50.43200133785715,168.648688815,0.520165443,7738928838.857142,26454156784,69461344,-118.21668747714287,-49.91183589485715
12,4.0,7,1,68.68943893000001,260.844064506,0.519663915,10682593712.0,41594267248,69461584,-192.154625576,-68.16977501500001
13,4.0,7,1,76.60045651571428,283.202407961,0.613505387,11880138192.0,44915505200,82249552,-206.60195144528572,-75.98695112871428
14,4.0,7,1,85.01988864221428,326.5763909705,0.63452163,13259433506.285715,52271219584,85101840,-241.5565023282857,-84.38536701221429
15,4.0,7,1,86.520082009,326.301970904,0.704494373,13481892921.142857,52271219824,95515488,-239.78188889499995,-85.815587636


==> experiment3/_1,_1,_1_-tijdenchoseG.csv <==
l,k,d1,m1
1,4.0,0.04825291442857143,6975266.285714285
2,4.0,0.23928010171428568,34632619.428571425
3,4.0,0.42545565700000004,60745929.14285714
4,4.0,0.6159974787142858,87034331.42857143
5,4.0,1.877571612142857,267676868.57142857
6,4.0,7.717836168857143,1131071746.2857144
7,4.0,10.276397385285716,1513570267.4285715
8,4.0,23.858095906714283,3583465776.0
9,4.0,29.498570046428572,4440142996.571428
10,4.0,39.288911788285716,5968049453.714286
11,4.0,50.43200133785715,7738928838.857142
12,4.0,68.68943893000001,10682593712.0
13,4.0,76.60045651571428,11880138192.0
14,4.0,85.01988864221428,13259433506.285715
15,4.0,86.520082009,13481892921.142857


==> experiment3/_1_-tijdenchooseD-simplify.csv <==
l,k,d1,m1
1,4.0,0.019269591,1591226.142857143
2,4.0,0.021209595571428572,1997028.2857142857
3,4.0,0.016161609,1594340.5714285714
4,4.0,0.014948114857142857,1431360.857142857
5,4.0,0.015978241714285715,1550888.857142857
6,4.0,0.014378050857142857,1552318.7142857143
7,4.0,0.013784833571428571,1640341.5714285714
8,4.0,0.015158984714285714,1374964.5714285714
9,4.0,0.011792087571428569,1697080.7142857143
10,4.0,0.013503470000000002,1978008.0
11,4.0,0.012287416142857142,2209501.5714285714
12,4.0,0.012763255714285715,2299678.5714285714
13,4.0,0.013394470714285714,2945685.5714285714
14,4.0,0.014907207857142857,3588793.1428571427
15,4.0,0.01535606742857143,3791220.5714285714
16,4.0,0.01439144,3942884.285714286
17,4.0,0.015402893142857144,3545184.0
18,4.0,0.018374528857142858,4896174.857142857
19,4.0,0.017435231428571427,5084824.714285715
20,4.0,0.016781635,4846960.0
21,4.0,0.015817093714285715,4795517.428571428
22,4.0,0.017918235142857144,5829093.571428572
23,4.0,0.017639894142857142,5002765.571428572
24,4.0,0.018964247,6627119.857142857
25,4.0,0.01922519442857143,7436561.0
26,4.0,0.019461275142857143,7388502.857142857
27,4.0,0.021508259571428573,8163313.142857143
28,4.0,0.020994458857142857,9115058.285714285
29,4.0,0.02331401857142857,11201780.57142857
30,4.0,0.022763667857142855,11052572.57142857


==> experiment3/_1_-tijdenchooseD-stupid.csv <==
l,k,d1,m1
1,4.0,0.01794773814285714,2028705.0
2,4.0,0.015604554142857144,1666928.0
3,4.0,0.015225674428571428,1537733.4285714286
4,4.0,0.018330798285714288,1613440.0
5,4.0,0.010702815142857144,1270558.7142857143
6,4.0,0.014777209285714285,1309306.142857143
7,4.0,0.015452407428571428,1825220.5714285714
8,4.0,0.012886806571428572,1867374.857142857
9,4.0,0.013197007857142857,2658518.8571428573
10,4.0,0.015476124428571427,3015360.8571428573
11,4.0,0.01451694242857143,3703692.1428571427
12,4.0,0.015575687714285715,4021680.0
13,4.0,0.014628522285714287,3506019.0
14,4.0,0.014795798857142857,4483265.142857143
15,4.0,0.015947633428571428,4549264.714285715
16,4.0,0.017064044714285714,5260981.571428572
17,4.0,0.01671940242857143,5018586.142857143
18,4.0,0.017561273,6341652.285714285
19,4.0,0.018744184142857143,5396475.142857143
20,4.0,0.018802702714285715,6753350.428571428
21,4.0,0.020239893714285716,5864117.571428572
22,4.0,0.018889370428571427,7414938.0
23,4.0,0.02141488,10480646.714285715
24,4.0,0.020488656857142858,8782747.142857144
25,4.0,0.02295001957142857,9023134.714285715
26,4.0,0.022894455,11433726.857142856
27,4.0,0.025790878142857143,13230731.42857143
28,4.0,0.026442318428571428,12187442.142857144
29,4.0,0.02892758542857143,13114055.857142856
30,4.0,0.027869335285714284,11578043.285714285


==> experiment3/_1_-tijdenchooseG.csv <==
l,k,d1,m1
1,4.0,0.015234687142857143,1493906.2857142857
2,4.0,0.014874923285714286,1220054.857142857
3,4.0,0.01205007357142857,924248.8571428572
4,4.0,0.013084021714285715,1137113.142857143
5,4.0,0.011413520285714285,1081479.5714285714
6,4.0,0.01280773757142857,975945.1428571428
7,4.0,0.010497850571428572,975892.0
8,4.0,0.011138353,1025798.5714285715
9,4.0,0.011709995857142858,1073474.2857142857
10,4.0,0.009713445571428572,878797.7142857143
11,4.0,0.010746458,998622.4285714285
12,4.0,0.011008318714285715,953242.1428571428
13,4.0,0.009376345428571428,1048518.5714285715
14,4.0,0.009755128714285714,924866.0
15,4.0,0.009272240142857142,901678.7142857143
16,4.0,0.009332592714285715,996425.8571428572
17,4.0,0.008950547714285715,967271.8571428572
18,4.0,0.008346426142857143,757891.2857142857
19,4.0,0.009081666142857143,1042918.5714285715
20,4.0,0.007939752857142856,948610.0
21,4.0,0.009250526285714286,1004638.7142857143
22,4.0,0.00955410557142857,1018691.2857142857
23,4.0,0.009482480714285714,928921.1428571428
24,4.0,0.008477131714285715,915745.0
25,4.0,0.008613493714285715,742320.0
26,4.0,0.008451790285714286,825588.5714285715
27,4.0,0.008617017285714287,914344.8571428572
28,4.0,0.008115093428571429,844852.2857142857
29,4.0,0.008492056714285713,901622.5714285715
30,4.0,0.0077587671428571425,869058.2857142857


==> experiment3/_1_-tijdenchoseD.csv <==
l,k,d1,m1,d2,m2,d3,m3
1,4.0,8.263e-06,4834.285714285715,5.947285714285715e-06,2146.285714285714,1.1443142857142857e-05,8534.857142857143
2,4.0,1.5137714285714287e-05,9138.285714285714,1.000257142857143e-05,4384.0,1.9115e-05,16134.857142857143
3,4.0,2.1960857142857142e-05,12608.0,1.3574714285714287e-05,6235.428571428572,2.5503714285714285e-05,22772.571428571428
4,4.0,2.770957142857143e-05,16128.0,1.6925714285714287e-05,7670.857142857143,3.122685714285714e-05,29771.428571428572
5,4.0,3.1077285714285714e-05,18704.0,1.956142857142857e-05,8866.285714285714,3.7257999999999995e-05,35033.142857142855
6,4.0,3.682957142857143e-05,21981.714285714286,2.2532142857142857e-05,10233.142857142857,4.2814e-05,41716.57142857143
7,4.0,4.187242857142858e-05,25241.14285714286,2.612842857142857e-05,11600.0,4.816128571428572e-05,48269.71428571428
8,4.0,4.628257142857143e-05,27611.428571428572,2.8707714285714284e-05,12726.857142857143,5.242014285714285e-05,53005.71428571428
9,4.0,5.201814285714286e-05,31686.85714285714,3.213485714285715e-05,15138.285714285714,5.812928571428572e-05,58704.0
10,4.0,6.121100000000001e-05,36804.57142857143,3.707571428571429e-05,18843.428571428572,6.3149e-05,65161.142857142855
11,4.0,7.008242857142856e-05,41275.42857142857,4.185757142857143e-05,21664.0,7.054171428571429e-05,72189.71428571429
12,4.0,7.681571428571428e-05,44624.0,4.350571428571429e-05,23284.571428571428,7.668157142857143e-05,80294.85714285714
13,4.0,8.182957142857143e-05,47924.57142857143,4.627214285714286e-05,24582.85714285714,8.478228571428572e-05,87771.42857142857
14,4.0,8.692571428571429e-05,50912.0,5.011928571428572e-05,25915.428571428572,8.9951e-05,93844.57142857143
15,4.0,9.018771428571428e-05,52806.857142857145,5.1976428571428575e-05,26836.571428571428,9.345557142857143e-05,98020.57142857143
16,4.0,9.7355e-05,56861.71428571428,5.532371428571428e-05,28409.14285714286,0.00010005328571428571,105689.14285714286
17,4.0,0.00010432657142857143,59579.42857142857,5.8225571428571425e-05,29604.571428571428,0.00010555057142857142,111108.57142857143
18,4.0,0.00011059414285714286,63924.57142857143,6.158614285714285e-05,31211.428571428572,0.000111882,119348.57142857143
19,4.0,0.0001132882857142857,66400.0,6.445757142857142e-05,32338.285714285714,0.00011869028571428572,124731.42857142857
20,4.0,0.000121477,69424.0,6.680457142857143e-05,33670.857142857145,0.0001226667142857143,130676.57142857143
21,4.0,0.00012635614285714286,71680.0,6.932214285714285e-05,34729.142857142855,0.000128085,135485.7142857143
22,4.0,0.00013396685714285716,75634.28571428571,7.445585714285716e-05,36301.71428571428,0.0001337572857142857,143506.2857142857
23,4.0,0.00014089071428571428,78594.28571428571,7.608328571428571e-05,37565.71428571428,0.00014014657142857144,149780.57142857142
24,4.0,0.0001442887142857143,81142.85714285714,7.788842857142857e-05,38692.57142857143,0.0001436024285714286,155033.14285714287
25,4.0,0.00015021742857142858,84589.71428571429,8.105542857142857e-05,40128.0,0.00015180642857142858,162420.57142857142
26,4.0,0.00015475642857142857,86996.57142857143,8.310242857142858e-05,41254.857142857145,0.00015768042857142858,167414.85714285713
27,4.0,0.0001634567142857143,90429.71428571429,8.605228571428572e-05,42690.28571428572,0.00016169242857142857,174541.7142857143
28,4.0,0.00016841500000000002,92912.0,8.860028571428573e-05,43851.42857142857,0.00016561442857142855,180274.2857142857
29,4.0,0.00017728085714285714,97558.85714285714,9.145814285714287e-05,45218.28571428572,0.0001711182857142857,187216.0
30,4.0,0.00018159985714285713,99629.71428571429,9.273928571428571e-05,46242.28571428572,0.00017639628571428572,191904.0


==> experiment3/_1_-tijdenchoseG-stats.csv <==
l,k_mean,k_max,k_min,d1_mean,d1_max,d1_min,m1_mean,m1_max,m1_min,d1_minme,d1_maxme
1,4.0,7,1,0.003050086142857143,0.005381968,7.573e-06,247819.42857142858,430208,2448,-0.002331881857142857,-0.003042513142857143
2,4.0,7,1,0.007546200285714286,0.012189638,0.002622043,555828.5714285715,880448,208656,-0.004643437714285713,-0.004924157285714286
3,4.0,7,1,0.011659024571428572,0.014360451,0.008638724,826916.5714285715,1054752,617424,-0.002701426428571428,-0.003020300571428571
4,4.0,7,1,0.017092967857142857,0.020387469,0.009867667,1167862.857142857,1417840,701200,-0.003294501142857141,-0.007225300857142857
5,4.0,7,1,0.020935356428571427,0.026142404,0.01361688,1403369.142857143,1737600,948224,-0.005207047571428574,-0.0073184764285714275
6,4.0,7,1,0.02659526842857143,0.033956272,0.020276115,1744923.4285714286,2208112,1370816,-0.0073610035714285725,-0.006319153428571429
7,4.0,7,1,0.031792211142857144,0.043072164,0.02492825,2066262.857142857,2757568,1625584,-0.01127995285714286,-0.0068639611428571445
8,4.0,7,1,0.03603210385714285,0.046792622,0.027066218,2279341.714285714,2940336,1723888,-0.010760518142857146,-0.008965885857142853
9,4.0,7,1,0.040842762,0.048455262,0.03316427,2569728.0,3027632,2092000,-0.007612500000000001,-0.007678491999999995
10,4.0,7,1,0.04650533114285715,0.054362381,0.036040504,2900521.1428571427,3391248,2267824,-0.007857049857142855,-0.010464827142857146
11,4.0,7,1,0.051906125428571426,0.061939978,0.038931687,3220683.4285714286,3847456,2450352,-0.010033852571428574,-0.012974438428571426
12,4.0,7,1,0.05699907928571429,0.062068154,0.043739635,3520258.285714286,3879696,2722960,-0.005069074714285714,-0.013259444285714288
13,4.0,7,1,0.06250879328571428,0.071842311,0.043371672,3816486.8571428573,4483872,2723856,-0.009333517714285727,-0.01913712128571428
14,4.0,7,1,0.06706169757142857,0.074794795,0.048236436,4113426.285714286,4666400,2996464,-0.007733097428571423,-0.018825261571428574
15,4.0,7,1,0.07028331814285714,0.085516752,0.049256538,4324985.142857143,5281808,3087280,-0.015233433857142861,-0.021026780142857138


==> experiment3/_1_-tijdenchoseG.csv <==
l,k,d1,m1
1,4.0,0.003050086142857143,247819.42857142858
2,4.0,0.007546200285714286,555828.5714285715
3,4.0,0.011659024571428572,826916.5714285715
4,4.0,0.017092967857142857,1167862.857142857
5,4.0,0.020935356428571427,1403369.142857143
6,4.0,0.02659526842857143,1744923.4285714286
7,4.0,0.031792211142857144,2066262.857142857
8,4.0,0.03603210385714285,2279341.714285714
9,4.0,0.040842762,2569728.0
10,4.0,0.04650533114285715,2900521.1428571427
11,4.0,0.051906125428571426,3220683.4285714286
12,4.0,0.05699907928571429,3520258.285714286
13,4.0,0.06250879328571428,3816486.8571428573
14,4.0,0.06706169757142857,4113426.285714286
15,4.0,0.07028331814285714,4324985.142857143


==> experiment3/_4,_4,_4_-tijdenchooseD-simplify.csv <==
l,k,d1,m1
1,4.0,0.019350005,1286123.2857142857
2,4.0,0.03115480342857143,1683949.7142857143
3,4.0,0.11999134414285714,5425089.0
4,4.0,0.17929588585714287,6062299.428571428
5,4.0,0.12352533314285714,5153847.571428572
6,4.0,0.09953884342857143,6375874.142857143
7,4.0,0.6105142357142856,37245944.85714286
8,4.0,4.192091726714286,56476736.28571428
9,4.0,4.1279220112857145,136372707.0
10,4.0,19.867407261214286,5632228.428571428
11,4.0,124.14393374000001,800360763.1428572
12,4.0,126.68963241442859,7379594570.571428


==> experiment3/_4,_4,_4_-tijdenchooseD-stupid.csv <==
l,k,d1,m1
1.0,4.0,0.02847092414285714,1879497.0
2.0,4.0,0.047796601142857144,3162641.0
3.0,4.0,0.23017901785714284,9188877.57142857
4.0,4.0,8.369194727857144,142417532.57142857
5.0,4.0,3.7203569805714287,87865447.85714285
6.0,4.0,183.31076027500004,20823162336.0


==> experiment3/_4,_4,_4_-tijdenchooseG.csv <==
l,k,d1,m1
1,4.0,0.015859865142857144,1683483.4285714286
2,4.0,0.024423629000000002,2029299.2857142857
3,4.0,0.025012391,1933149.4285714286
4,4.0,0.027784868,2417469.714285714
5,4.0,0.026916408,2263766.5714285714
6,4.0,0.03338081057142857,2036954.142857143
7,4.0,0.08749986671428571,2775633.0
8,4.0,0.10988883171428572,3693004.4285714286
9,4.0,0.03800456414285714,2413991.8571428573
10,4.0,0.21009219314285715,3978047.714285714
11,4.0,0.39255618757142857,4471181.714285715
12,4.0,0.1613804742857143,2961086.4285714286
13,4.0,0.19340197342857143,4694803.285714285
14,4.0,0.22550065114285717,4273869.714285715
15,4.0,0.36776295642857143,4243442.0
16,4.0,0.5482606384285714,26924463.714285713
17,4.0,0.2566303762857143,14478659.285714285
18,4.0,0.32727416814285715,10726754.285714285
19,4.0,0.19223795342857142,3148566.8571428573
20,4.0,0.461667341,6464503.857142857
21,4.0,0.6913548754285713,15202596.285714285
22,4.0,0.6247611451428572,2500598.8571428573
23,4.0,0.617420226,5224710.571428572
24,4.0,1.5417583839999998,21337700.57142857
25,4.0,1.176618232142857,27076522.14285714
26,4.0,1.0840377144285713,15033505.0
27,4.0,0.4094774777142857,5376604.428571428
28,4.0,0.9010198838571428,9324003.285714285
29,4.0,1.938783508,57753367.85714286
30,4.0,1.55925411,20442048.0


==> experiment3/_4,_4,_4_-tijdenchoseD.csv <==
l,k,d1,m1,d2,m2,d3,m3
1,4.0,4.683e-06,2436.5714285714284,4.090857142857143e-06,1526.857142857143,8.333142857142858e-06,4685.714285714285
2,4.0,6.417571428571429e-06,3250.285714285714,5.491857142857143e-06,2084.5714285714284,1.2393142857142856e-05,6944.0
3,4.0,9.241428571428573e-06,4779.428571428572,7.613714285714286e-06,2955.4285714285716,1.8235285714285714e-05,10589.714285714286
4,4.0,1.3256428571428571e-05,6971.428571428572,1.0207142857142857e-05,4246.857142857143,2.2382571428571426e-05,14096.0
5,4.0,1.6412142857142858e-05,8843.42857142857,1.2593571428571429e-05,5314.285714285715,2.6153285714285715e-05,17147.428571428572
6,4.0,1.988457142857143e-05,10884.57142857143,1.5189142857142858e-05,6564.571428571428,3.125971428571429e-05,20873.14285714286
7,4.0,2.623042857142857e-05,14413.714285714286,1.959242857142857e-05,8470.857142857143,3.898057142857143e-05,27501.714285714286
8,4.0,2.8977714285714286e-05,15558.857142857143,2.1165857142857144e-05,9154.285714285714,4.200428571428572e-05,30454.85714285714
9,4.0,3.079042857142857e-05,16957.714285714286,2.2432571428571427e-05,9913.142857142857,4.753371428571428e-05,34109.71428571428
10,4.0,3.428685714285714e-05,18214.85714285714,2.426142857142857e-05,10644.57142857143,5.277357142857143e-05,37037.71428571428
11,4.0,3.6796857142857144e-05,19940.571428571428,2.5783428571428573e-05,11593.142857142857,5.651457142857143e-05,40852.57142857143
12,4.0,4.0428571428571426e-05,21385.14285714286,2.811842857142857e-05,12443.42857142857,6.120714285714286e-05,44646.857142857145
13,4.0,4.3579000000000004e-05,23033.14285714286,3.0328714285714284e-05,13373.714285714286,6.585771428571428e-05,48914.28571428572
14,4.0,4.841371428571428e-05,25378.285714285714,3.2842285714285715e-05,14571.42857142857,7.159414285714287e-05,53910.857142857145
15,4.0,5.204271428571428e-05,27344.0,3.4751142857142856e-05,15554.285714285714,7.560714285714286e-05,57371.42857142857
16,4.0,5.505114285714286e-05,28694.85714285714,3.6829285714285716e-05,16315.42857142857,7.981271428571429e-05,60251.42857142857
17,4.0,6.157857142857142e-05,32146.285714285714,4.097871428571428e-05,18363.428571428572,8.603942857142857e-05,65766.85714285714
18,4.0,6.529628571428572e-05,33798.857142857145,4.293142857142857e-05,19261.714285714286,9.053628571428571e-05,68944.0
19,4.0,6.943271428571428e-05,36260.57142857143,4.5462000000000006e-05,20740.571428571428,9.597157142857142e-05,73465.14285714286
20,4.0,7.8644e-05,41289.142857142855,5.108714285714286e-05,24365.714285714286,0.00010150342857142857,78662.85714285714
21,4.0,8.431971428571428e-05,44000.0,5.603257142857143e-05,26395.428571428572,0.00010613571428571429,82169.14285714286
22,4.0,8.788985714285715e-05,45785.142857142855,5.817885714285714e-05,27280.0,0.00011056028571428571,85876.57142857143
23,4.0,9.151628571428571e-05,48057.142857142855,6.189971428571429e-05,28902.85714285714,0.00011621742857142858,89364.57142857143
24,4.0,9.588542857142857e-05,49801.142857142855,6.3088e-05,29810.285714285714,0.00011940985714285715,92418.28571428571
25,4.0,9.712242857142857e-05,51385.142857142855,6.533642857142858e-05,30694.85714285714,0.00012493771428571428,96923.42857142857
26,4.0,0.00010239385714285713,53398.857142857145,6.640314285714286e-05,31680.0,0.00013006628571428572,101136.0
27,4.0,0.00010545042857142858,54685.71428571428,6.774671428571429e-05,32368.0,0.00013353942857142857,103520.0
28,4.0,0.00010847385714285714,56841.142857142855,7.002285714285714e-05,33504.0,0.000138504,107147.42857142857
29,4.0,0.00010976542857142858,58020.57142857143,7.145528571428571e-05,34249.142857142855,0.00013978914285714284,109785.14285714286
30,4.0,0.00011313428571428572,59572.57142857143,7.387757142857142e-05,35156.57142857143,0.00014586900000000002,113488.0


==> experiment3/_4,_4,_4_-tijdenchoseG-stats.csv <==
l,k_mean,k_max,k_min,d1_mean,d1_max,d1_min,m1_mean,m1_max,m1_min,d1_minme,d1_maxme
1,4.0,7,1,0.025434855142857142,0.096193429,8.45e-07,3827684.5714285714,14685360,288,-0.07075857385714285,-0.025434010142857143
2,4.0,7,1,0.11644749114285714,0.614854651,1.476e-06,17456635.42857143,93180384,528,-0.4984071598571429,-0.11644601514285714
3,4.0,7,1,0.6496973888571428,3.188799107,0.000891329,97000285.71428572,476300432,158640,-2.5391017181428572,-0.6488060598571428
4,4.0,7,1,0.959465808,3.192050001,0.003321686,140996726.85714287,476302048,444480,-2.232584193,-0.956144122
5,4.0,7,1,1.365975395,5.463361397,0.011489066,200104480.0,807574224,1561408,-4.097386002,-1.354486329
6,4.0,7,1,2.236426054142857,7.0231961,0.013001949,326869760.0,1031732256,1695664,-4.786770045857143,-2.223424105142857
7,4.0,7,1,280.60929795699997,1917.521703322,0.013776686,43774562230.85714,299481654688,1765728,-1636.9124053649998,-280.59552127099994
8,4.0,7,1,285.23674526685716,1909.481122928,0.020127129,44663255776.0,299481654928,2555072,-1624.244377661143,-285.21661813785715
9,4.0,7,1,523.7653697688571,3541.689852491,2.526145684,82369316088.57143,557909717148,363897136,-3017.924482722143,-521.2392240848571
10,4.0,7,1,537.9786608175715,3548.172738805,4.182687187,84378133686.85715,557903990352,603847600,-3010.1940779874285,-533.7959736305714
11,4.0,7,1,834.5947852141428,5456.741456605,11.194968829,132469441439.42857,869099870972,1631391280,-4622.146671390858,-823.3998163851428
12,4.0,7,1,1022.9093282411429,6372.155625952,16.029286164,162108019554.2857,1014036878000,2349594144,-5349.246297710857,-1006.8800420771429
13,4.0,7,1,1118.2020685925002,6404.833486424,19.288336143,176266903606.85715,1014036878928,2825193328,-5286.6314178315,-1098.9137324495002
14,4.0,7,1,1670.1833301474285,10053.252418562,56.426481717,263476168842.14285,1591509629463,8353732912,-8383.069088414572,-1613.7568484304284
15,4.0,7,1,1895.6058937747143,10856.893715958,161.598582056,300803352086.8571,1730938560944,23985247456,-8961.287822183285,-1734.0073117187144


==> experiment3/_4,_4,_4_-tijdenchoseG.csv <==
l,k,d1,m1
1,4.0,0.025434855142857142,3827684.5714285714
2,4.0,0.11644749114285714,17456635.42857143
3,4.0,0.6496973888571428,97000285.71428572
4,4.0,0.959465808,140996726.85714287
5,4.0,1.365975395,200104480.0
6,4.0,2.236426054142857,326869760.0
7,4.0,280.60929795699997,43774562230.85714
8,4.0,285.23674526685716,44663255776.0
9,4.0,523.7653697688571,82369316088.57143
10,4.0,537.9786608175715,84378133686.85715
11,4.0,834.5947852141428,132469441439.42857
12,4.0,1022.9093282411429,162108019554.2857
13,4.0,1118.2020685925002,176266903606.85715
14,4.0,1670.1833301474285,263476168842.14285
15,4.0,1895.6058937747143,300803352086.8571


==> experiment3/_4_-tijdenchooseD-simplify.csv <==
l,k,d1,m1
1,4.0,0.020580278285714286,1975192.0
2,4.0,0.026891891571428572,2747842.285714286
3,4.0,0.07209935628571429,4078308.4285714286
4,4.0,0.878754406142857,44048862.85714286
5,4.0,1.6792690032857143,87086865.14285715
6,4.0,1.7159216914285713,237249170.14285713
7,4.0,2.1494205547142857,35750094.71428572
8,4.0,9.365545601714286,978808086.8571428
9,4.0,11.51164173042857,798731743.1428572
10,4.0,16.727649413142856,792321579.4285715
11,4.0,1174.3981682852857,203837082348.14285


==> experiment3/_4_-tijdenchooseD-stupid.csv <==
l,k,d1,m1
1,4.0,0.019909742571428572,1808859.7142857143
2,4.0,0.047994929,1499942.5714285714
3,4.0,0.6344022621428572,61322325.571428575
4,4.0,202.98205046285713,34543512981.28571
5,4.0,72.02063944728572,80159518.85714285


==> experiment3/_4_-tijdenchooseG.csv <==
l,k,d1,m1
1,4.0,0.018964437714285715,1936513.0
2,4.0,0.01813542242857143,1437777.0
3,4.0,0.02045975742857143,1533364.2857142857
4,4.0,0.026809378571428573,2428556.1428571427
5,4.0,0.038103940428571424,2247030.8571428573
6,4.0,0.041651205571428575,3076294.5714285714
7,4.0,0.034175416,2445335.8571428573
8,4.0,0.057936321285714285,3465059.285714286
9,4.0,0.05651377971428572,2475814.8571428573
10,4.0,0.05580694471428571,3808897.0
11,4.0,0.08024642657142857,5113447.857142857
12,4.0,0.06506352657142857,4339194.857142857
13,4.0,0.07543522442857142,6997644.428571428
14,4.0,0.09859302057142857,4250122.142857143
15,4.0,0.09385051642857142,7285308.428571428
16,4.0,0.113594002,5425803.428571428
17,4.0,0.1211541612857143,8036614.571428572
18,4.0,0.11147588628571428,7641763.285714285
19,4.0,0.12961907342857143,9519715.285714285
20,4.0,0.12850304414285713,7673108.285714285
21,4.0,0.15138541042857143,10189407.714285715
22,4.0,0.16510784357142858,18703541.57142857
23,4.0,0.1413596687142857,6828660.571428572
24,4.0,0.19690293757142857,12969216.0
25,4.0,0.17789830957142858,9216523.42857143
26,4.0,0.28933958628571427,16587852.42857143
27,4.0,0.2974177535714286,20834666.14285714
28,4.0,0.24590109885714284,22912790.57142857
29,4.0,0.18149185085714284,11258308.57142857
30,4.0,0.18941560157142856,6887178.857142857


==> experiment3/_4_-tijdenchoseD.csv <==
l,k,d1,m1,d2,m2,d3,m3
1,4.0,4.7880000000000006e-06,2274.285714285714,4.016e-06,1501.7142857142858,8.263428571428571e-06,4560.0
2,4.0,9.196857142857142e-06,4724.571428571428,7.296142857142857e-06,2644.5714285714284,1.5493857142857145e-05,9808.0
3,4.0,1.5320428571428572e-05,8288.0,1.0889285714285713e-05,4475.428571428572,2.2761142857142858e-05,15844.57142857143
4,4.0,2.072742857142857e-05,11586.285714285714,1.4369142857142857e-05,6160.0,2.869342857142857e-05,21376.0
5,4.0,2.4127714285714287e-05,13280.0,1.6579571428571428e-05,7058.285714285715,3.315285714285714e-05,25090.285714285714
6,4.0,2.921742857142857e-05,16637.714285714286,1.971614285714286e-05,8624.0,4.0403142857142856e-05,30832.0
7,4.0,3.795742857142857e-05,21053.714285714286,2.4042571428571427e-05,10374.857142857143,4.659571428571428e-05,38836.57142857143
8,4.0,3.967257142857143e-05,22523.428571428572,2.6120285714285717e-05,11241.142857142857,5.186128571428572e-05,42998.857142857145
9,4.0,4.4900571428571426e-05,25424.0,2.9239714285714285e-05,12610.285714285714,5.892642857142857e-05,49867.42857142857
10,4.0,5.3218e-05,29414.85714285714,3.346157142857143e-05,15284.57142857143,6.4486e-05,54836.57142857143
11,4.0,5.779014285714285e-05,31440.0,3.533371428571429e-05,16304.0,7.10067142857143e-05,60246.857142857145
12,4.0,6.179571428571428e-05,32987.42857142857,3.6651000000000005e-05,17165.714285714286,7.502671428571429e-05,64075.42857142857
13,4.0,6.766314285714286e-05,36118.857142857145,4.046428571428571e-05,18944.0,8.032614285714285e-05,68594.28571428571
14,4.0,7.353600000000001e-05,39526.857142857145,4.4680142857142856e-05,21099.428571428572,8.881685714285715e-05,76340.57142857143
15,4.0,7.620242857142858e-05,40859.42857142857,4.6052e-05,21851.428571428572,9.213428571428571e-05,80219.42857142857
16,4.0,7.976328571428571e-05,42473.142857142855,4.929257142857143e-05,22738.285714285714,9.602685714285714e-05,83949.71428571429
17,4.0,8.458228571428571e-05,44690.28571428572,5.218157142857143e-05,24356.571428571428,0.00010147757142857143,87869.71428571429
18,4.0,8.9613e-05,46893.71428571428,5.352271428571429e-05,25376.0,0.00010807214285714285,93604.57142857143
19,4.0,9.143442857142858e-05,48093.71428571428,5.4839714285714284e-05,26082.285714285714,0.00011124657142857142,95997.71428571429
20,4.0,9.674485714285715e-05,50617.142857142855,5.8173999999999996e-05,27810.285714285714,0.00011831014285714285,100560.0
21,4.0,0.00010116714285714285,53094.857142857145,6.0619e-05,29003.428571428572,0.000122086,105595.42857142857
22,4.0,0.00010845928571428573,56818.28571428572,6.568014285714286e-05,31099.428571428572,0.00012813185714285715,111261.71428571429
23,4.0,0.00011416814285714286,59908.57142857143,6.860014285714285e-05,32425.14285714286,0.0001357102857142857,117517.71428571429
24,4.0,0.00011552657142857143,60964.57142857143,6.8931e-05,33046.857142857145,0.00013676857142857143,120198.85714285714
25,4.0,0.00012083828571428572,63353.142857142855,7.310328571428571e-05,34251.42857142857,0.000144981,126294.85714285714
26,4.0,0.0001241142857142857,65501.71428571428,7.298457142857143e-05,35302.857142857145,0.00015226485714285714,132873.14285714287
27,4.0,0.00012716285714285715,67595.42857142857,7.741414285714285e-05,36418.28571428572,0.00015831685714285713,138148.57142857142
28,4.0,0.00013328042857142856,70219.42857142857,7.846657142857143e-05,37611.42857142857,0.0001653157142857143,143675.42857142858
29,4.0,0.00013960414285714285,73225.14285714286,7.990342857142857e-05,38866.28571428572,0.000171366,149545.14285714287
30,4.0,0.0001455222857142857,75986.28571428571,8.378328571428572e-05,40105.142857142855,0.00017664500000000001,154873.14285714287


==> experiment3/_4_-tijdenchoseG-stats.csv <==
l,k_mean,k_max,k_min,d1_mean,d1_max,d1_min,m1_mean,m1_max,m1_min,d1_minme,d1_maxme
1,4.0,7,1,0.00169071,0.003813377,4.639e-06,216608.0,470176,2448,-0.002122667,-0.001686071
2,4.0,7,1,0.020902337285714286,0.056072789,0.003811203,2714356.5714285714,7953088,282080,-0.03517045171428571,-0.017091134285714286
3,4.0,7,1,0.122219089,0.346999751,0.013604185,16209019.42857143,46745728,890320,-0.22478066200000002,-0.108614904
4,4.0,7,1,1.037067354142857,4.380696081,0.013531795,148901696.0,635985296,893312,-3.343628726857143,-1.023535559142857
5,4.0,7,1,1.3862977698571428,5.16116365,0.019956325,198581757.7142857,749397376,1278528,-3.774865880142857,-1.3663414448571427
6,4.0,7,1,1.9603621421428572,7.527381614,0.073553333,282363149.71428573,1092492992,9704752,-5.567019471857143,-1.8868088091428572
7,4.0,7,1,2.7403969402857142,9.424788093,0.109544984,395944850.28571427,1371185760,13904256,-6.684391152714285,-2.6308519562857144
8,4.0,7,1,3.7582329637142857,9.948293279,0.331402276,547980240.0,1434769072,43464240,-6.190060315285714,-3.426830687714286
9,4.0,7,1,6.539855330857143,18.023860988,0.632718564,972216084.5714285,2609364640,84543808,-11.484005657142855,-5.907136766857143
10,4.0,7,1,8.904656270571428,19.112274559,1.187410907,1358425526.857143,2960214032,161877712,-10.207618288428572,-7.717245363571427
11,4.0,7,1,15.596940979857141,32.656436397,1.335394215,2440375659.428571,5192317568,183965056,-17.05949541714286,-14.26154676485714
12,4.0,7,1,18.740265999000002,42.52815613,1.733066885,2965381872.0,6863179760,239899376,-23.787890130999997,-17.007199114000002
13,4.0,7,1,23.904836258,49.736399502,1.737009188,3804364692.571429,8348242496,239900304,-25.831563243999998,-22.16782707
14,4.0,7,1,31.093404104571427,59.949769045,2.010071006,4925194443.428572,9991615152,276236976,-28.85636494042857,-29.083333098571426
15,4.0,7,1,34.63078392,71.553512846,2.021540404,5501928144.0,11678184976,276237216,-36.922728926000005,-32.609243516


==> experiment3/_4_-tijdenchoseG.csv <==
l,k,d1,m1
1,4.0,0.00169071,216608.0
2,4.0,0.020902337285714286,2714356.5714285714
3,4.0,0.122219089,16209019.42857143
4,4.0,1.037067354142857,148901696.0
5,4.0,1.3862977698571428,198581757.7142857
6,4.0,1.9603621421428572,282363149.71428573
7,4.0,2.7403969402857142,395944850.28571427
8,4.0,3.7582329637142857,547980240.0
9,4.0,6.539855330857143,972216084.5714285
10,4.0,8.904656270571428,1358425526.857143
11,4.0,15.596940979857141,2440375659.428571
12,4.0,18.740265999000002,2965381872.0
13,4.0,23.904836258,3804364692.571429
14,4.0,31.093404104571427,4925194443.428572
15,4.0,34.63078392,5501928144.0


==> kiestijden/_1,_1,_1_-simplify.csv <==
l,k,r,d1,m1,d11,d12,d13
1,4.0,4.0,0.014159382020408163,1757117.224489796,0.21741176510204083,0.014118402204081632,0.01262987981632653
2,4.0,4.0,0.028178040591836734,3745795.9183673467,0.10437209848979592,0.028080768530612244,0.028351258285714286
3,4.0,4.0,0.2159489593265306,29502199.673469387,0.22372642828571426,0.21997121608163267,0.11594946665957447
4,4.0,4.0,2.1711055937142856,328667986.93877554,2.192892462510204,0.05003664781395349,0.05090031423255814
5,4.0,4.0,13.833863943642857,2149141335.6734695,13.86346364422449,0.39433401831578946,0.19266735980555555
6,4.0,4.0,224.48650642416325,36173831720.4898,224.5215046972245,0.21193706680000002,0.11905708268965517
7,4.0,4.0,227.78455610613264,37826951862.53061,227.79572581830612,0.3026880305333333,0.21171426868965518
8,4.0,4.0,332.19879512306125,55072991362.77551,332.2448378478368,0.7410858559310344,0.13808200126086956
9,4.0,4.0,938.715124299,157563523370.2857,938.7692140153265,0.14579530077272726,0.14190043840909092
10,4.0,4.0,1324.5429261660918,224640420075.42856,1324.5919625845306,0.561864330952381,0.4332151177
11,4.0,4.0,2412.1981514541126,413013713978.12244,2412.2400056990205,0.5393893995238095,0.43569020710000006


==> kiestijden/_1,_1,_1_-stupid.csv <==
l,k,r,d1,m1,d11,d12,d13
1,4.0,4.0,0.01949335224489796,2596732.5714285714,0.23436957526530616,0.018718227877551022,0.019488706163265306
2,4.0,4.0,0.20604232251020407,25478419.755102042,0.21250317763265308,0.2034971234489796,0.2095603377142857
3,4.0,4.0,6.456353669591836,993084280.3265306,6.472800199571429,0.12751062928888887,0.1286589352888889
4,4.0,4.0,135.8854264482857,21748072172.57143,135.9010775770204,0.3035218066976744,0.2487755133095238
5,4.0,4.0,1342.4120339260407,217381031163.59183,1342.420130666837,0.8280475786470588,0.406000240862069


==> kiestijden/_1,_1,_1_-xsimplify.csv <==
l,k,r,d1,d11,d12,d13,d14,d15,m1
1,4.0,4.0,0.011825847673469387,0.012087224204081634,0.011748592163265306,0.01188742836734694,1683386.1224489796,,
2,4.0,4.0,0.01547545418367347,0.015732170714285714,0.015363851204081633,0.015609452224489796,2156324.7346938774,,
3,4.0,4.0,0.016141603020408162,0.016363532469387754,0.016042760408163263,0.0162908173877551,2211180.7346938774,,
4,4.0,4.0,0.016087473040816327,0.01633553348979592,0.015964977673469386,0.0162009293877551,2173370.93877551,,
5,4.0,4.0,0.021316896428571427,0.021496935551020408,0.021189136163265305,0.021462424346938777,2769472.6530612246,,
6,4.0,4.0,0.03393394351020408,0.03376432404081633,0.03387607197959184,0.035217552346938776,4355809.142857143,,
7,4.0,4.0,0.036838065591836736,0.036764858979591836,0.03731660742857143,0.03772211675510204,4757444.571428572,,
8,4.0,4.0,0.03999770451020408,0.039608201591836735,0.04057050151020408,0.04037656220408163,5222330.12244898,,
9,4.0,4.0,0.050026698591836734,0.049486123265306124,0.050622187673469383,0.05079616112244898,6577193.142857143,,
10,4.0,4.0,0.05828194340816326,0.05787031408163265,0.059853109061224485,0.059151062897959183,7787744.816326531,,
11,4.0,4.0,0.059577720163265305,0.058976629102040816,0.0605396853877551,0.06263284520408163,7968806.857142857,,
12,4.0,4.0,0.06608224848979592,0.0654679357755102,0.06852014759183674,0.06704744565306123,8875655.18367347,,
13,4.0,4.0,0.05282546479591837,0.05245978542857142,0.053770927448979586,0.05449366426530612,7117496.489795919,,
14,4.0,4.0,0.04874294097959184,0.04857198724489796,0.049174422142857145,0.050664954938775514,6544745.142857143,,
15,4.0,4.0,0.049348634183673475,0.049132408673469394,0.049794332000000004,0.05113853359183673,6605738.6122448975,,
16,4.0,4.0,0.048924933408163264,0.048678241959183674,0.048906836510204076,0.050433517408163264,6569450.448979592,,
17,4.0,4.0,0.051760570285714284,0.05134048040816326,0.05230888606122448,0.05322563028571429,6992830.693877551,,
18,4.0,4.0,0.05997655573469388,0.05949608063265306,0.060909487448979595,0.06084737591836735,8191278.367346939,,
19,4.0,4.0,0.06791592897959184,0.06675425344897959,0.06918307367346939,0.0713846096122449,9397437.877551021,,
20,4.0,4.0,0.07013940008163265,0.06927132689795919,0.071205217,0.07052498642857143,9708350.367346939,,
21,4.0,4.0,0.07766623030612245,0.076509167,0.07781730946938775,0.08030538242857144,10888928.326530613,,
22,4.0,4.0,0.11481761267346939,0.11373125312244899,0.11636122985714287,0.11555716265306124,16241160.489795918,,
23,4.0,4.0,0.08960716777551021,0.08840770114285715,0.0909898383877551,0.09103483883673469,12623070.367346939,,
24,4.0,4.0,0.09215268632653062,0.08968034957142858,0.09345658110204082,0.09493377518367348,12801090.122448979,,
25,4.0,4.0,0.09377233220408164,0.09142335981632653,0.09502060267346937,0.09611302167346938,13083255.020408163,,
26,4.0,4.0,0.08677226418367347,0.08520767504081632,0.08834871787755101,0.08940571712244899,12200124.081632653,,
27,4.0,4.0,0.0931204589387755,0.09136251881632654,0.09524135224489796,0.09537164844897959,13230902.367346939,,
28,4.0,4.0,0.09053119571428572,0.08903378812244897,0.09164966248979592,0.09407512934693876,12733213.06122449,,
29,4.0,4.0,0.10593075912244898,0.10361568340816327,0.107115694,0.10838786471428571,14983215.510204082,,
30,4.0,4.0,0.08486115979591836,0.08366654144897959,0.08633062675510204,0.08646858812244898,12024229.06122449,,


==> kiestijden/_1_-simplify.csv <==
l,k,r,d1,d11,d12,d13,d14,d15,m1
1,4.0,4.0,0.01060358030612245,0.019512004020408164,0.010504092999999999,0.010596749612244898,1455945.7959183673,,
2,4.0,4.0,0.011429479693877552,0.031009407,0.011347240040816326,0.011428776306122448,1659561.469387755,,
3,4.0,4.0,0.01094616257142857,0.02553052532653061,0.010855939795918368,0.010950585081632653,1723351.6734693877,,
4,4.0,4.0,0.010630567244897958,0.05082976802040816,0.010561067857142857,0.010635836408163265,1759158.693877551,,
5,4.0,4.0,0.009406611836734694,0.034779105979591836,0.009350449714285714,0.009396313163265306,1632001.469387755,,
6,4.0,4.0,0.009134564244897959,0.04415723865306122,0.009090711795918367,0.009119007020408163,1668621.224489796,,
7,4.0,4.0,0.009405289857142857,0.05191877144897959,0.009332852591836735,0.009395811469387755,1792855.6734693877,,
8,4.0,4.0,0.009420135102040816,0.14067317473469387,0.009353763612244898,0.009411161326530613,1853306.775510204,,
9,4.0,4.0,0.009467324000000001,0.06947408771428572,0.009392873285714285,0.009462456367346939,1942132.4081632653,,
10,4.0,4.0,0.11541825700000001,0.19069041014285718,370240.17213847156,0.009131154125,2008839.3333333333,,
11,4.0,4.0,0.25397040991836733,0.5538571790612244,825250.9475141403,0.009181798021276596,2303160.340425532,,
12,4.0,4.0,0.13193515689795918,0.16751255040816326,1574505.4791681715,0.010075676666666667,2929870.5,,
13,4.0,4.0,0.13899265187755103,0.13936656553061225,877192.8264848663,0.010451163458333334,3274312.1666666665,,
14,4.0,4.0,0.3094564511836735,0.39269996065306123,1360500.0917229373,0.010599732510638298,3444559.489361702,,
15,4.0,4.0,0.7291426284897958,0.8168047457142857,2130452.0908639235,0.010107049533333332,3433519.466666667,,
16,4.0,4.0,0.43958632389795915,0.44000840024489796,1899394.2955470283,0.010296780212765958,3766899.404255319,,
17,4.0,4.0,0.5704209541020407,0.5708328679795918,2294379.9283050876,0.010634260173913043,4001603.8260869565,,
18,4.0,4.0,0.4966649164693878,0.49708517465306123,2388429.23509485,0.011094213978723405,4358865.191489362,,
19,4.0,4.0,0.42278674989795917,0.4232166199795918,1235206.8682150678,0.011582098212765958,4712484.085106383,,
20,4.0,4.0,0.8921528228367347,0.8925985631632652,1996246.7046608068,0.011523858847826087,4858045.217391305,,
21,4.0,4.0,1.013872745489796,1.0143247132653062,2111219.602515984,0.011386075804347825,5014594.0869565215,,
22,4.0,4.0,1.1188566316122448,1.119326000612245,3700506.9499471076,0.011893877913043478,5498395.304347826,,
23,4.0,4.0,0.6137693509183674,0.6142498084081632,2234154.787466925,0.012475404765957446,5995104.680851064,,
24,4.0,4.0,1.4201720701632654,1.4206643460816326,2350367.521735292,0.012286164673913044,6150552.0,,
25,4.0,4.0,1.3971335503061226,1.3976307110408164,3602990.5426795688,0.01285077241304348,6692616.521739131,,
26,4.0,4.0,0.4077990331836735,0.4083154501632653,1452432.3393780617,0.013124313416666667,7025629.333333333,,
27,4.0,4.0,3.028971443489796,3.029487312857143,6392990.215878602,0.013146257068181818,7350148.545454546,,
28,4.0,4.0,2.1747471782040817,2.175315657591837,5797850.298206972,0.01331793502173913,7707546.608695652,,
29,4.0,4.0,4.3605123756530615,4.361033006857143,10252966.052959222,0.013526138477272727,8017654.0,,
30,4.0,4.0,4.253823087673469,4.2543238087959185,8563340.094403483,0.014266363204545456,8592122.181818182,,


==> kiestijden/_1_-stupid.csv <==
l,k,r,d1,d11,d12,d13,m1
1,4.0,4.0,0.011453388673469388,0.08010384169387755,0.011383247755102043,0.010751811571428571,1470156.081632653
2,4.0,4.0,0.011704801346938777,0.046212218346938776,0.011611145571428571,0.011756796857142858,1734476.7346938776
3,4.0,4.0,0.011267349653061223,0.020077708918367347,0.011161077775510203,0.011342799836734694,1793152.163265306
4,4.0,4.0,0.010971810795918366,0.049102261142857144,0.010877829795918366,0.011016791612244899,1847076.4081632653
5,4.0,4.0,0.00979152887755102,0.07502519759183673,0.009702890285714286,0.009818633,1749354.9387755103
6,4.0,4.0,0.00956553981632653,0.09693622091836734,0.009463486428571428,0.00958621130612245,1821301.0612244897
7,4.0,4.0,0.009916096,0.24746601875510205,0.009813182734693879,0.009937966489795919,1997321.6326530613
8,4.0,4.0,0.009982844795918367,0.15304515959183673,0.009882642714285714,0.010023691877551021,2131926.5306122447
9,4.0,4.0,0.11945386599999999,0.2823575781020408,1947413.5609510862,0.010255206041666668,2492677.3333333335
10,4.0,4.0,0.1270865904897959,0.3241698558163265,843682.295780154,0.010412417229166667,3045563.8333333335
11,4.0,4.0,0.5185129921836734,0.5187850457346939,2831847.030224916,0.0108299142,3480032.0
12,4.0,4.0,0.5129914151020408,0.513300236632653,2893890.2956171753,0.010641505282608696,3650492.695652174
13,4.0,4.0,0.6974460000612245,0.6976929011020409,2675250.622720071,0.011536923577777778,4084795.0222222223
14,4.0,4.0,0.46114144683673475,0.4614496050612245,2353549.562190862,0.011739710723404255,4381890.893617021
15,4.0,4.0,0.6671410194081634,0.6674319044081632,2114676.5822565574,0.011657043652173914,4556630.0869565215
16,4.0,4.0,1.0625976269183675,1.0629115069591837,4787571.602635939,0.011844844155555556,4934396.8
17,4.0,4.0,1.2399764703877552,1.2402855462857143,5167486.868187188,0.01209871411111111,5255834.133333334
18,4.0,4.0,1.8066901592448978,1.8069651748979592,5879350.5417338265,0.012194439622222221,5576568.533333333
19,4.0,4.0,1.711868058632653,1.7121469735714288,2922616.1751941084,0.013095392844444444,6108009.955555555
20,4.0,4.0,1.408923933755102,1.409209269632653,2880923.277759471,0.013348888695652174,6541564.173913044
21,4.0,4.0,2.254112707,2.2543912013877554,3117868.583847091,0.01362452471111111,6939169.777777778
22,4.0,4.0,1.444554732857143,1.444887003387755,4651171.115021946,0.013598578914893618,7345718.808510638
23,4.0,4.0,2.3141598867142856,2.3144989188367346,4483785.645908606,0.014181393695652175,7895151.652173913
24,4.0,4.0,3.532119043408163,3.5324441051836737,3636704.8296976155,0.014666153355555555,8460285.688888889
25,4.0,4.0,1.7414069100000003,1.7418391212448978,3986323.7692392534,0.014801616680851063,8936790.127659574
26,4.0,4.0,4.439922374959184,4.440379294265306,6598172.095572914,0.015288094111111112,9418410.48888889
27,4.0,4.0,7.3229233088775505,7.323331511795918,8723940.258518612,0.015691078953488372,10025182.697674418
28,4.0,4.0,4.203911628979592,4.204291139612245,6021934.382462809,0.016357064152173913,10708228.52173913
29,4.0,4.0,5.930036448571429,5.930437984244898,8499311.687963603,0.015994898844444445,10843744.533333333
30,4.0,4.0,7.058995699448979,7.059388059959184,10101569.974529663,0.01695531188888889,11652772.8


==> kiestijden/_1_-xsimplify.csv <==
l,k,r,d1,d11,d12,d13,d14,d15,m1
1,4.0,4.0,0.009868936469387754,0.06355710263265306,0.009783489387755102,0.009945285408163265,1392396.081632653,,
2,4.0,4.0,0.010213336551020408,0.010574592224489796,0.010133754918367346,0.01029489524489796,1375057.6326530613,,
3,4.0,4.0,0.009697940469387755,0.010079108,0.009613334204081631,0.009778110142857142,1265495.3469387756,,
4,4.0,4.0,0.009314104285714286,0.00970976312244898,0.009243794714285715,0.009343939816326531,1266904.3265306123,,
5,4.0,4.0,0.008169431,0.008599808918367348,0.008128270857142857,0.008174498469387755,1145141.387755102,,
6,4.0,4.0,0.007699529265306123,0.00815188306122449,0.007670986775510205,0.007688149530612245,1048707.1020408163,,
7,4.0,4.0,0.007729495734693877,0.00818545318367347,0.007699030204081633,0.007721594448979592,1074809.9591836734,,
8,4.0,4.0,0.007669398979591837,0.008115682428571427,0.007632542346938775,0.007662657918367347,1077745.6326530613,,
9,4.0,4.0,0.007529894591836735,0.007975254714285715,0.007492322224489796,0.007520901551020408,1033819.2653061225,,
10,4.0,4.0,0.007175255387755102,0.007627013469387755,0.007141771612244897,0.007162971571428571,969160.8163265307,,
11,4.0,4.0,0.007122538040816327,0.007564179571428572,0.007081339306122448,0.007111286510204082,969100.8979591837,,
12,4.0,4.0,0.007123750571428571,0.0075584642040816335,0.007076823836734694,0.007114521836734693,980851.5918367347,,
13,4.0,4.0,0.007121686244897959,0.007557421551020408,0.007075533877551021,0.007115453448979592,991734.2040816327,,
14,4.0,4.0,0.007104903857142857,0.007535943734693878,0.007060204530612246,0.007093666632653061,998798.3673469388,,
15,4.0,4.0,0.006807438897959183,0.007254406979591836,0.006774651714285714,0.006793215632653061,966987.7551020408,,
16,4.0,4.0,0.006639104,0.007088434142857143,0.006610288999999999,0.006629049836734694,949221.5510204082,,
17,4.0,4.0,0.006643173346938776,0.007087800306122449,0.006612389571428572,0.006630089387755103,949221.5510204082,,
18,4.0,4.0,0.006616221979591837,0.007061413081632653,0.006581651,0.006605176979591836,944494.0408163265,,
19,4.0,4.0,0.006624347693877552,0.007071774877551021,0.006589567,0.006614274428571428,954104.4897959183,,
20,4.0,4.0,0.006544006020408163,0.0069987202448979595,0.006516739183673469,0.006531510346938776,952739.5918367347,,
21,4.0,4.0,0.006380656367346939,0.006838829102040817,0.006367180489795919,0.0063666956326530605,916413.224489796,,
22,4.0,4.0,0.006358271102040816,0.006826580836734694,0.0063387526122448985,0.006349542163265306,915652.081632653,,
23,4.0,4.0,0.006249529244897959,0.006715613714285714,0.006237362326530612,0.006235090734693878,878301.0612244898,,
24,4.0,4.0,0.006105282163265306,0.0065709304081632645,0.006088971530612245,0.006091725183673469,859417.1428571428,,
25,4.0,4.0,0.0061035379591836735,0.006559070061224489,0.00608682769387755,0.006089848693877552,866130.775510204,,
26,4.0,4.0,0.006081753632653061,0.006545869020408163,0.006069332775510203,0.006068353877551021,849171.4285714285,,
27,4.0,4.0,0.006022350306122449,0.00648771906122449,0.006010785102040816,0.006007668979591836,848555.2653061225,,
28,4.0,4.0,0.005813020653061224,0.00627693993877551,0.00580556493877551,0.005797756632653061,790214.693877551,,
29,4.0,4.0,0.005819465367346939,0.006279905244897959,0.005806764142857143,0.005804739530612245,790214.693877551,,
30,4.0,4.0,0.00580967706122449,0.006278114673469388,0.005799943734693877,0.005798515183673469,790214.693877551,,


==> kiestijden/_4,_4,_4_-simplify.csv <==
l,k,r,d1,m1,d11,d12,d13
1,4.0,4.0,0.009906690081632653,1297548.7346938776,0.1521860074489796,0.009873700448979592,0.009185782510204082
2,4.0,4.0,0.01546419536734694,2110651.5918367347,0.01925134075510204,0.015435230102040818,0.01545845848979592
3,4.0,4.0,0.036262049938775506,4739846.367346939,0.04264418332653061,0.03618215442857143,0.036358006387755104
4,4.0,4.0,0.09992891132653062,12393177.306122448,0.1056618933265306,0.09981099867346939,0.09996723510204082
5,4.0,4.0,0.09975861612244898,12889128.326530613,0.10101514130612246,0.09971356730612245,0.10063260981632652
6,4.0,4.0,0.22299145657142855,29604338.612244897,0.22383979024489795,0.22053540981632655,0.23071998269387756
7,4.0,4.0,4.1221271156326535,623902618.7755102,4.129288720755102,0.4539732251458333,0.20694713784444443
8,4.0,4.0,5.343491097020409,804019194.9387755,5.338672798877551,0.3216159986744186,0.1107245864390244
9,4.0,4.0,17.922975077316327,2746017952.4897957,17.933788540755103,0.18857270302564103,0.07467365707894737
10,4.0,4.0,20.832961277459184,3186360865.7959185,20.837645552897957,0.2336150270540541,0.11923201038888889
11,4.0,4.0,84.86903104079592,12990010500.081633,84.88664826820408,0.11274288517142857,0.1230054398
12,4.0,4.0,668.329897165449,103107864133.55103,668.3491120901632,0.271555577875,0.13619117287096774


==> kiestijden/_4,_4,_4_-stupid.csv <==
l,k,r,d1,m1,d11,d12,d13
1,4.0,4.0,0.017268714612244898,2244253.714285714,0.08834650912244899,0.01723400124489796,0.016567762346938776
2,4.0,4.0,0.02996019165306122,3890261.8775510206,0.03681090828571429,0.029905313448979592,0.030248288326530613
3,4.0,4.0,0.16650140036734695,20304723.591836736,0.23545962904081633,0.16622495316326533,0.16702311553061225
4,4.0,4.0,23.32318104404082,3429408881.142857,23.330216517897963,0.2075014172790698,0.21787083597674417
5,4.0,4.0,39.14066580173469,5828157145.469388,39.15763967112245,0.2770988773023256,0.2240874491190476
6,4.0,4.0,216.0737419294184,32987888666.285713,216.09052283359185,0.273575803375,0.20872017976923077
7,4.0,4.0,1346.2209308904185,211674682643.7551,1346.2428347611226,0.28418843613333333,0.19315539124137932


==> kiestijden/_4,_4,_4_-xsimplify.csv <==
l,k,r,d1,d11,d12,d13,d14,d15,m1
1,4.0,4.0,0.009038793734693878,0.009306071857142858,0.008999001693877552,0.009074174040816327,1288556.5714285714,,
2,4.0,4.0,0.01234645375510204,0.012533728999999999,0.012289988714285714,0.012415667918367347,1715527.6734693877,,
3,4.0,4.0,0.014170964673469387,0.014463033387755102,0.014095755857142858,0.014249506734693879,1975695.5102040817,,
4,4.0,4.0,0.020503664918367345,0.020707665081632656,0.020446880530612242,0.020594901122448977,2690292.5714285714,,
5,4.0,4.0,0.021582617938775507,0.021833455795918368,0.021527550224489794,0.021676373306122453,2815026.775510204,,
6,4.0,4.0,0.027737998081632652,0.027769183,0.028195435428571426,0.028548279448979592,3602888.6530612246,,
7,4.0,4.0,0.10921389129591837,0.10955489728571428,0.10881233512244898,9428056.03804355,4856869.666666667,,
8,4.0,4.0,0.12239960481632654,0.12201306214285713,0.12315752995918368,9428056.04967168,6590400.666666667,,
9,4.0,4.0,0.15477214597959185,0.15419269253061224,0.1551045712244898,12820331.486427797,7506640.5,,
10,4.0,4.0,0.16744392671428573,0.16704969373469386,0.16828937124489798,12820331.500315223,9169034.333333334,,
11,4.0,4.0,0.16744628052040816,0.16744745042857143,0.1683735421836735,12551148.317679478,9448118.0,,
12,4.0,4.0,0.1930474787755102,0.19409487236734696,0.19417351257142856,12582456.262082841,12947991.666666666,,
13,4.0,4.0,0.2003493524387755,0.20200065985714286,0.2019527004897959,12582456.26908184,14170486.5,,
14,4.0,4.0,0.22433141007142857,0.22530798820408163,0.2246587450612245,12559138.583548233,18003177.0,,
15,4.0,4.0,0.2831789211734694,0.2838249762653061,0.28387517620408165,12915795.128627747,25773857.666666668,,
16,4.0,4.0,0.2948608162244898,0.295668476,0.2947175800816327,13443739.630349558,27716392.666666668,,
17,4.0,4.0,0.38461915412244896,0.3855357056530612,0.3858103841020408,13443739.719228318,40889428.333333336,,
18,4.0,4.0,0.4385807069489796,0.44057226336734695,0.43953254336734693,22729579.54385945,39838241.5319149,,
19,4.0,4.0,0.4308917804081633,0.4315931503469388,0.4310728513265306,19736767.316720054,41925777.36170213,,
20,4.0,4.0,0.4646471476530612,0.4661836652653062,0.46549157289795917,30407239.9258335,37617584.17391305,,
21,4.0,4.0,0.5131845746428572,0.5145203313469389,0.5129887514081632,38482674.527810045,37322133.51111111,,
22,4.0,4.0,0.5828249242755102,0.5845569353061224,17210904.46508956,28274946.44122572,41375780.08888889,,
23,4.0,4.0,0.543867057622449,0.5452459879795919,16460739.696959043,18879315.80609704,45158516.86956522,,
24,4.0,4.0,0.6734512158163265,0.6763676200204082,16788124.477639284,27576180.539753098,56450811.2,,
25,4.0,4.0,0.9724124752857143,0.9752961050408162,46028269.56167393,43841168.70536485,57970334.18181818,,
26,4.0,4.0,1.0291210056530613,1.0310650116938775,46224052.79903192,58909468.82347843,51651264.744186044,,
27,4.0,4.0,0.9957719049387754,0.9983413422040817,46224052.76573075,45989703.212103136,59026428.90909091,,
28,4.0,4.0,1.000859242367347,1.0027543129591836,46224052.77092594,59388021.289983,46506501.02325582,,
29,4.0,4.0,1.5251730861938775,1.5277808128979593,103797450.29936154,56683717.40474136,76154507.04761904,,
30,4.0,4.0,1.598212959887755,1.6018415972857143,132181332.30155021,64883337.52037127,50947718.6,,


==> kiestijden/_4_-simplify.csv <==
l,k,r,d1,m1,d11,d12,d13
1,4.0,4.0,0.012435951102040817,1744312.4897959183,0.08143958120408162,0.012405050387755101,0.012422660897959183
2,4.0,4.0,0.01801949212244898,2424991.836734694,0.028000977979591838,0.017998434877551022,0.018007536081632653
3,4.0,4.0,0.104327041,15108494.367346939,0.118422041,0.10430765589795919,0.10504405434693877
4,4.0,4.0,1.0040431368061224,150372990.04081634,1.0108259448571428,0.3628760510909091,0.11823362035
5,4.0,4.0,1.5663445006530612,238290960.81632653,1.5696605034489797,0.2801737588536585,0.1464522187948718
6,4.0,4.0,1.7342588619387755,267124009.14285713,1.7493036471632653,0.4442547260243902,0.24166322597368423
7,4.0,4.0,2.099279386867347,326838527.5102041,2.1424346166530612,0.41516694160526313,0.2659239930277778
8,4.0,4.0,8.662719926846938,1372385881.142857,8.672781179591837,0.5169491555294118,0.2039303731612903
9,4.0,4.0,11.324888282663265,1829096011.4285715,11.346979186163265,1.2359009870645161,0.65098041888
10,4.0,4.0,14.991914582204082,2463390859.755102,14.992523287959184,1.5058568481666665,0.6377284851875


==> kiestijden/_4_-stupid.csv <==
l,k,r,d1,m1,d11,d12,d13
1,4.0,4.0,0.013464689897959185,1792621.387755102,0.155346082,0.012728710346938775,0.013447736285714286
2,4.0,4.0,0.14728494637755102,19440962.12244898,0.15690761277551019,0.1508256041632653,0.08522397560416667
3,4.0,4.0,0.639481648244898,90914345.79591836,0.6465524265918368,0.4244801784893617,0.2781828666444444
4,4.0,4.0,144.0632265900306,22741415121.795918,144.06428653832654,0.2478183052903226,0.14759560543333333
5,4.0,4.0,431.88374746489797,68291492057.63265,431.9085475356531,0.5891705627666667,0.23150616562962967
6,4.0,4.0,512.8401655457347,81688509602.61224,512.8632841327551,0.8427452432173913,0.38977955715


==> kiestijden/_4_-xsimplify.csv <==
l,k,r,d1,d11,d12,d13,d14,d15,m1
1,4.0,4.0,0.012054934551020408,0.01242887093877551,0.01201563981632653,0.012070035142857144,1727410.612244898,,
2,4.0,4.0,0.014039544897959184,0.014302831653061225,0.013994412387755102,0.014127209571428573,1909335.0204081633,,
3,4.0,4.0,0.017240983408163265,0.01742967975510204,0.01717496206122449,0.01732339930612245,2314024.8163265307,,
4,4.0,4.0,0.02790328818367347,0.027797058387755102,0.027825642469387755,0.029343490734693875,3639842.775510204,,
5,4.0,4.0,0.031774108,0.031630460326530614,0.03170400285714286,0.0336115713877551,4143223.836734694,,
6,4.0,4.0,0.03180879387755102,0.03170514624489796,0.03171684291836735,0.03319295675510204,4130330.93877551,,
7,4.0,4.0,0.032089748714285715,0.03211122446938775,0.03257548444897959,0.033487720326530614,4206445.3877551025,,
8,4.0,4.0,0.044885859,0.04458551051020408,0.0459092843877551,0.046107292693877554,5807759.020408163,,
9,4.0,4.0,0.04986802881632653,0.049484985714285716,0.05084455620408163,0.0506227063877551,6648274.448979592,,
10,4.0,4.0,0.05245519857142857,0.05264536646938776,0.052835876530612245,0.0535928365510204,7188885.551020408,,
11,4.0,4.0,0.06919725985714285,0.0686430661632653,0.06975297334693877,0.06999936606122449,9523961.306122448,,
12,4.0,4.0,0.06339463402040817,0.06369638879591837,0.06358765940816326,0.06423355616326532,8839839.18367347,,
13,4.0,4.0,0.07461468230612245,0.07406138542857144,0.07448434810204083,0.07628918546938776,10377074.285714285,,
14,4.0,4.0,0.07869906328571429,0.07878863304081632,0.07909248002040817,0.07933276328571429,10836710.693877552,,
15,4.0,4.0,0.08795923471428571,0.08832807308163265,0.08869166481632652,0.08897298402040818,12109732.24489796,,
16,4.0,4.0,0.08998886118367347,0.08998389522448978,0.09129866016326531,0.09079643842857142,12491932.081632653,,
17,4.0,4.0,0.0958215412244898,0.09497895442857143,0.09569906906122448,0.09878648353061224,13372058.448979592,,
18,4.0,4.0,0.10093119963265307,0.09936988718367347,0.10161134418367346,0.1041049122244898,14205374.693877552,,
19,4.0,4.0,0.15502475361224488,0.15354109442857142,0.15659429308163264,0.15761888540816327,22240231.020408165,,
20,4.0,4.0,0.13716900318367348,0.13607802528571428,0.13918524393877552,0.14047561540816328,19569424.326530613,,
21,4.0,4.0,0.1438708082857143,0.14206637214285714,0.14641899763265306,0.14658266748979593,20508927.020408165,,
22,4.0,4.0,0.16117995057142856,0.1602568146734694,0.16385782851020408,0.16248632197959184,23057606.69387755,,
23,4.0,4.0,0.16206203975510206,0.1609801544897959,0.16471891753061227,0.16375027130612246,23230874.12244898,,
24,4.0,4.0,0.16451874042857142,0.16359143759183672,0.1671285951632653,0.16562655102040816,23632927.836734693,,
25,4.0,4.0,0.18014691018367346,0.17911731346938775,0.1833564612244898,0.18124850291836733,25875949.87755102,,
26,4.0,4.0,0.22369288914285715,0.22330363659183672,0.22737762942857143,8508310.860576924,24561398.666666668,,
27,4.0,4.0,0.2550255175102041,0.2553406918367347,0.257881426877551,10851069.080434998,26854423.833333332,,
28,4.0,4.0,0.19789286710204085,0.19706176102040815,0.2013438066734694,0.19816627512244897,28710335.18367347,,
29,4.0,4.0,0.20401052130612243,0.2031426179591837,0.20740596881632656,0.20409312589795917,29755025.959183674,,
30,4.0,4.0,0.18724180469387752,0.18618755746938775,0.190468312122449,0.1875781835510204,27307306.775510203,,


==> koos+kiestijden/_1,_1,_1_-simplifycombo.csv <==
l,k_x,r,d1_x,m1_x,d11,d12,d13,k_y,d1_y,m1_y,d2,m2,d3,m3,d1
1,4.0,4.0,0.0141593820204081,1757117.224489796,0.2174117651020408,0.0141184022040816,0.0126298798163265,4.0,5.439857142857143e-06,2786.285714285714,4.520285714285715e-06,1689.142857142857,8.266142857142857e-06,4966.857142857143,0.014167648163265243
2,4.0,4.0,0.0281780405918367,3745795.9183673463,0.1043720984897959,0.0280807685306122,0.0283512582857142,4.0,9.830857142857145e-06,5396.571428571428,7.999142857142857e-06,2992.0,1.5752142857142857e-05,10621.714285714286,0.028193792734693843
3,4.0,4.0,0.2159489593265306,29502199.673469387,0.2237264282857142,0.2199712160816326,0.1159494666595744,4.0,1.4730285714285714e-05,8228.57142857143,1.1185571428571426e-05,4585.142857142857,2.0873857142857144e-05,14964.57142857143,0.21596983318367347
4,4.0,4.0,2.1711055937142856,328667986.93877554,2.192892462510204,0.0500366478139534,0.0509003142325581,4.0,1.9757857142857143e-05,10848.0,1.3889428571428572e-05,6011.428571428572,2.6813571428571425e-05,20646.85714285714,2.171132407285714
5,4.0,4.0,13.833863943642855,2149141335.673469,13.86346364422449,0.3943340183157894,0.1926673598055555,4.0,2.6827e-05,15026.285714285714,1.7752999999999998e-05,7977.142857142857,3.556428571428571e-05,29424.0,13.83389950792857
6,4.0,4.0,224.48650642416325,36173831720.4898,224.5215046972245,0.2119370668,0.1190570826896551,4.0,3.225557142857143e-05,18384.0,2.1783857142857144e-05,9414.857142857143,4.162699999999999e-05,36610.28571428572,224.48654805116325
7,4.0,4.0,227.78455610613264,37826951862.53061,227.79572581830607,0.3026880305333333,0.2117142686896551,4.0,3.635185714285714e-05,20486.85714285714,2.334942857142857e-05,10406.857142857143,4.666557142857143e-05,40688.0,227.78460277170407
8,4.0,4.0,332.19879512306125,55072991362.77551,332.2448378478368,0.7410858559310344,0.1380820012608695,4.0,4.0445e-05,22804.571428571428,2.6478857142857145e-05,11513.142857142857,5.130585714285714e-05,45675.42857142857,332.1988464289184
9,4.0,4.0,938.715124299,157563523370.2857,938.7692140153264,0.1457953007727272,0.1419004384090909,4.0,4.421042857142857e-05,25083.42857142857,2.912057142857143e-05,12662.857142857143,5.778414285714286e-05,51238.857142857145,938.7151820831428
10,4.0,4.0,1324.5429261660918,224640420075.42856,1324.5919625845306,0.561864330952381,0.4332151177,4.0,5.031071428571428e-05,28493.714285714286,3.214428571428572e-05,14134.857142857143,6.447557142857142e-05,58043.42857142857,1324.5429906416632
11,4.0,4.0,2412.1981514541126,413013713978.1224,2412.2400056990205,0.5393893995238095,0.4356902071,4.0,5.7329142857142856e-05,32027.42857142857,3.627314285714286e-05,16146.285714285714,6.837214285714285e-05,62349.71428571428,2412.1982198262554


==> koos+kiestijden/_1,_1,_1_-stupidcombo.csv <==
l,k_x,r,d1_x,m1_x,d11,d12,d13,k_y,d1_y,m1_y,d2,m2,d3,m3,d1
1,4.0,4.0,0.0194933522448979,2596732.571428572,0.2343695752653061,0.018718227877551,0.0194887061632653,4.0,5.439857142857143e-06,2786.285714285714,4.520285714285715e-06,1689.142857142857,8.266142857142857e-06,4966.857142857143,0.019497872530612186
2,4.0,4.0,0.206042322510204,25478419.75510204,0.212503177632653,0.2034971234489796,0.2095603377142857,4.0,9.830857142857145e-06,5396.571428571428,7.999142857142857e-06,2992.0,1.5752142857142857e-05,10621.714285714286,0.20605032165306114
3,4.0,4.0,6.456353669591836,993084280.3265306,6.472800199571429,0.1275106292888888,0.1286589352888889,4.0,1.4730285714285714e-05,8228.57142857143,1.1185571428571426e-05,4585.142857142857,2.0873857142857144e-05,14964.57142857143,6.456364855163264
4,4.0,4.0,135.8854264482857,21748072172.57143,135.9010775770204,0.3035218066976744,0.2487755133095238,4.0,1.9757857142857143e-05,10848.0,1.3889428571428572e-05,6011.428571428572,2.6813571428571425e-05,20646.85714285714,135.88544033771427
5,4.0,4.0,1342.4120339260407,217381031163.59183,1342.420130666837,0.8280475786470588,0.406000240862069,4.0,2.6827e-05,15026.285714285714,1.7752999999999998e-05,7977.142857142857,3.556428571428571e-05,29424.0,1342.4120516790408


==> koos+kiestijden/_1,_1,_1_-xsimplifycombo.csv <==
,l,k_x,r,d11,d12,d13,d14,d15,m1_x,k_y,m1_y,d1
0,1,4.0,4.0,0.0120872242040816,0.0117485921632653,0.0118874283673469,1683386.1224489796,,,4.0,6975266.285714285,0.0600787621020407
1,2,4.0,4.0,0.0157321707142857,0.0153638512040816,0.0156094522244897,2156324.7346938774,,,4.0,34632619.428571425,0.254755555897959
2,3,4.0,4.0,0.0163635324693877,0.0160427604081632,0.0162908173877551,2211180.7346938774,,,4.0,60745929.14285714,0.4415972600204081
3,4,4.0,4.0,0.0163355334897959,0.0159649776734693,0.0162009293877551,2173370.93877551,,,4.0,87034331.42857143,0.632084951755102
4,5,4.0,4.0,0.0214969355510204,0.0211891361632653,0.0214624243469387,2769472.6530612246,,,4.0,267676868.57142857,1.8988885085714284
5,6,4.0,4.0,0.0337643240408163,0.0338760719795918,0.0352175523469387,4355809.142857143,,,4.0,1131071746.2857144,7.751770112367347
6,7,4.0,4.0,0.0367648589795918,0.0373166074285714,0.037722116755102,4757444.571428572,,,4.0,1513570267.4285717,10.313235450877553
7,8,4.0,4.0,0.0396082015918367,0.040570501510204,0.0403765622040816,5222330.12244898,,,4.0,3583465776.0,23.898093611224485
8,9,4.0,4.0,0.0494861232653061,0.0506221876734693,0.0507961611224489,6577193.142857143,,,4.0,4440142996.571428,29.548596745020404
9,10,4.0,4.0,0.0578703140816326,0.0598531090612244,0.0591510628979591,7787744.816326531,,,4.0,5968049453.714286,39.347193731693885
10,11,4.0,4.0,0.0589766291020408,0.0605396853877551,0.0626328452040816,7968806.857142857,,,4.0,7738928838.857142,50.49157905802042
11,12,4.0,4.0,0.0654679357755102,0.0685201475918367,0.0670474456530612,8875655.18367347,,,4.0,10682593712.0,68.7555211784898
12,13,4.0,4.0,0.0524597854285714,0.0537709274489795,0.0544936642653061,7117496.489795919,,,4.0,11880138192.0,76.6532819805102
13,14,4.0,4.0,0.0485719872448979,0.0491744221428571,0.0506649549387755,6544745.142857143,,,4.0,13259433506.285715,85.06863158319388
14,15,4.0,4.0,0.0491324086734693,0.049794332,0.0511385335918367,6605738.6122448975,,,4.0,13481892921.142857,86.56943064318368


==> koos+kiestijden/_1_-simplifycombo.csv <==
l,k_x,r,d1_x,d11,d12,d13,d14,d15,m1_x,k_y,d1_y,m1_y,d2,m2,d3,m3,d1
1,4.0,4.0,0.0106035803061224,0.0195120040204081,0.0105040929999999,0.0105967496122448,1455945.795918367,,,4.0,8.263e-06,4834.285714285715,5.947285714285715e-06,2146.285714285714,1.1443142857142855e-05,8534.857142857143,0.010615023448979542
2,4.0,4.0,0.0114294796938775,0.031009407,0.0113472400408163,0.0114287763061224,1659561.469387755,,,4.0,1.5137714285714288e-05,9138.285714285714,1.000257142857143e-05,4384.0,1.9115e-05,16134.857142857143,0.0114485946938775
3,4.0,4.0,0.0109461625714285,0.0255305253265306,0.0108559397959183,0.0109505850816326,1723351.6734693877,,,4.0,2.1960857142857146e-05,12608.0,1.3574714285714288e-05,6235.428571428572,2.5503714285714285e-05,22772.571428571428,0.010971666285714214
4,4.0,4.0,0.0106305672448979,0.0508297680204081,0.0105610678571428,0.0106358364081632,1759158.693877551,,,4.0,2.770957142857143e-05,16128.0,1.6925714285714287e-05,7670.857142857143,3.122685714285714e-05,29771.42857142857,0.010661794102040757
5,4.0,4.0,0.0094066118367346,0.0347791059795918,0.0093504497142857,0.0093963131632653,1632001.469387755,,,4.0,3.1077285714285714e-05,18704.0,1.956142857142857e-05,8866.285714285714,3.7258e-05,35033.142857142855,0.0094438698367346
6,4.0,4.0,0.0091345642448979,0.0441572386530612,0.0090907117959183,0.0091190070204081,1668621.224489796,,,4.0,3.682957142857143e-05,21981.714285714286,2.2532142857142857e-05,10233.142857142857,4.2814e-05,41716.57142857143,0.0091773782448979
7,4.0,4.0,0.0094052898571428,0.0519187714489795,0.0093328525918367,0.0093958114693877,1792855.6734693877,,,4.0,4.187242857142858e-05,25241.14285714286,2.612842857142857e-05,11600.0,4.816128571428572e-05,48269.71428571428,0.009453451142857085
8,4.0,4.0,0.0094201351020408,0.1406731747346938,0.0093537636122448,0.0094111613265306,1853306.775510204,,,4.0,4.628257142857143e-05,27611.42857142857,2.8707714285714284e-05,12726.857142857143,5.242014285714285e-05,53005.71428571428,0.009472555244897943
9,4.0,4.0,0.009467324,0.0694740877142857,0.0093928732857142,0.0094624563673469,1942132.408163265,,,4.0,5.201814285714286e-05,31686.85714285714,3.213485714285715e-05,15138.285714285714,5.812928571428572e-05,58704.0,0.009525453285714285
10,4.0,4.0,0.115418257,0.1906904101428571,370240.1721384716,0.009131154125,2008839.3333333333,,,4.0,6.121100000000001e-05,36804.57142857143,3.707571428571429e-05,18843.42857142857,6.3149e-05,65161.142857142855,0.115481406
11,4.0,4.0,0.2539704099183673,0.5538571790612244,825250.9475141403,0.0091817980212765,2303160.340425532,,,4.0,7.008242857142856e-05,41275.42857142857,4.185757142857143e-05,21664.0,7.054171428571429e-05,72189.71428571429,0.254040951632653
12,4.0,4.0,0.1319351568979591,0.1675125504081632,1574505.4791681715,0.0100756766666666,2929870.5,,,4.0,7.681571428571428e-05,44624.0,4.350571428571429e-05,23284.571428571428,7.668157142857143e-05,80294.85714285714,0.13201183846938766
13,4.0,4.0,0.138992651877551,0.1393665655306122,877192.8264848663,0.0104511634583333,3274312.1666666665,,,4.0,8.182957142857143e-05,47924.57142857143,4.627214285714286e-05,24582.85714285714,8.478228571428572e-05,87771.42857142857,0.1390774341632653
14,4.0,4.0,0.3094564511836735,0.3926999606530612,1360500.0917229373,0.0105997325106382,3444559.489361702,,,4.0,8.692571428571429e-05,50912.0,5.011928571428572e-05,25915.42857142857,8.9951e-05,93844.57142857143,0.30954640218367346
15,4.0,4.0,0.7291426284897958,0.8168047457142857,2130452.0908639235,0.0101070495333333,3433519.466666667,,,4.0,9.018771428571428e-05,52806.857142857145,5.1976428571428575e-05,26836.571428571428,9.345557142857145e-05,98020.57142857143,0.7292360840612244
16,4.0,4.0,0.4395863238979591,0.4400084002448979,1899394.2955470283,0.0102967802127659,3766899.404255319,,,4.0,9.7355e-05,56861.71428571428,5.532371428571428e-05,28409.14285714286,0.0001000532857142,105689.14285714286,0.4396863771836733
17,4.0,4.0,0.5704209541020407,0.5708328679795918,2294379.928305088,0.010634260173913,4001603.826086957,,,4.0,0.0001043265714285,59579.42857142857,5.822557142857143e-05,29604.571428571428,0.0001055505714285,111108.57142857143,0.5705265046734692
18,4.0,4.0,0.4966649164693878,0.4970851746530612,2388429.23509485,0.0110942139787234,4358865.191489362,,,4.0,0.0001105941428571,63924.57142857143,6.158614285714285e-05,31211.42857142857,0.000111882,119348.57142857143,0.4967767984693878
19,4.0,4.0,0.4227867498979591,0.4232166199795918,1235206.8682150678,0.0115820982127659,4712484.085106383,,,4.0,0.0001132882857142,66400.0,6.445757142857142e-05,32338.285714285717,0.0001186902857142,124731.42857142857,0.4229054401836733
20,4.0,4.0,0.8921528228367347,0.8925985631632652,1996246.7046608068,0.011523858847826,4858045.217391305,,,4.0,0.000121477,69424.0,6.680457142857143e-05,33670.857142857145,0.0001226667142857,130676.57142857143,0.8922754895510204
21,4.0,4.0,1.013872745489796,1.0143247132653062,2111219.602515984,0.0113860758043478,5014594.0869565215,,,4.0,0.0001263561428571,71680.0,6.932214285714285e-05,34729.142857142855,0.000128085,135485.7142857143,1.014000830489796
22,4.0,4.0,1.1188566316122448,1.119326000612245,3700506.949947108,0.0118938779130434,5498395.304347826,,,4.0,0.0001339668571428,75634.28571428571,7.445585714285716e-05,36301.71428571428,0.0001337572857142,143506.2857142857,1.118990388897959
23,4.0,4.0,0.6137693509183674,0.6142498084081632,2234154.787466925,0.0124754047659574,5995104.680851064,,,4.0,0.0001408907142857,78594.28571428571,7.608328571428571e-05,37565.71428571428,0.0001401465714285,149780.57142857142,0.6139094974897958
24,4.0,4.0,1.4201720701632654,1.4206643460816326,2350367.521735292,0.012286164673913,6150552.0,,,4.0,0.0001442887142857,81142.85714285714,7.788842857142857e-05,38692.57142857143,0.0001436024285714,155033.14285714287,1.4203156725918369
25,4.0,4.0,1.3971335503061226,1.3976307110408164,3602990.5426795688,0.0128507724130434,6692616.521739131,,,4.0,0.0001502174285714,84589.71428571429,8.105542857142857e-05,40128.0,0.0001518064285714,162420.57142857142,1.3972853567346941
26,4.0,4.0,0.4077990331836735,0.4083154501632653,1452432.3393780617,0.0131243134166666,7025629.333333333,,,4.0,0.0001547564285714,86996.57142857143,8.310242857142858e-05,41254.857142857145,0.0001576804285714,167414.85714285713,0.4079567136122449
27,4.0,4.0,3.028971443489796,3.029487312857143,6392990.215878602,0.0131462570681818,7350148.545454546,,,4.0,0.0001634567142857,90429.71428571428,8.605228571428572e-05,42690.28571428572,0.0001616924285714,174541.7142857143,3.029133135918367
28,4.0,4.0,2.1747471782040817,2.175315657591837,5797850.298206972,0.0133179350217391,7707546.608695652,,,4.0,0.000168415,92912.0,8.860028571428573e-05,43851.42857142857,0.0001656144285714,180274.2857142857,2.1749127926326532
29,4.0,4.0,4.3605123756530615,4.361033006857143,10252966.052959222,0.0135261384772727,8017654.0,,,4.0,0.0001772808571428,97558.85714285714,9.145814285714288e-05,45218.28571428572,0.0001711182857142,187216.0,4.360683493938776
30,4.0,4.0,4.253823087673469,4.254323808795919,8563340.094403483,0.0142663632045454,8592122.181818182,,,4.0,0.0001815998571428,99629.71428571428,9.273928571428572e-05,46242.28571428572,0.0001763962857142,191904.0,4.253999483959183


==> koos+kiestijden/_1_-stupidcombo.csv <==
l,k_x,r,d1_x,d11,d12,d13,m1_x,k_y,d1_y,m1_y,d2,m2,d3,m3,d1
1,4.0,4.0,0.0114533886734693,0.0801038416938775,0.011383247755102,0.0107518115714285,1470156.081632653,4.0,8.263e-06,4834.285714285715,5.947285714285715e-06,2146.285714285714,1.1443142857142855e-05,8534.857142857143,0.011459335959183586
2,4.0,4.0,0.0117048013469387,0.0462122183469387,0.0116111455714285,0.0117567968571428,1734476.7346938776,4.0,1.5137714285714288e-05,9138.285714285714,1.000257142857143e-05,4384.0,1.9115e-05,16134.857142857143,0.011714803918367272
3,4.0,4.0,0.0112673496530612,0.0200777089183673,0.0111610777755102,0.0113427998367346,1793152.163265306,4.0,2.1960857142857146e-05,12608.0,1.3574714285714288e-05,6235.428571428572,2.5503714285714285e-05,22772.571428571428,0.011280924367346915
4,4.0,4.0,0.0109718107959183,0.0491022611428571,0.0108778297959183,0.0110167916122448,1847076.408163265,4.0,2.770957142857143e-05,16128.0,1.6925714285714287e-05,7670.857142857143,3.122685714285714e-05,29771.42857142857,0.010988736510204015
5,4.0,4.0,0.009791528877551,0.0750251975918367,0.0097028902857142,0.009818633,1749354.9387755103,4.0,3.1077285714285714e-05,18704.0,1.956142857142857e-05,8866.285714285714,3.7258e-05,35033.142857142855,0.009811090306122427
6,4.0,4.0,0.0095655398163265,0.0969362209183673,0.0094634864285714,0.0095862113061224,1821301.0612244897,4.0,3.682957142857143e-05,21981.714285714286,2.2532142857142857e-05,10233.142857142857,4.2814e-05,41716.57142857143,0.009588071959183644
7,4.0,4.0,0.009916096,0.247466018755102,0.0098131827346938,0.0099379664897959,1997321.6326530613,4.0,4.187242857142858e-05,25241.14285714286,2.612842857142857e-05,11600.0,4.816128571428572e-05,48269.71428571428,0.009942224428571428
8,4.0,4.0,0.0099828447959183,0.1530451595918367,0.0098826427142857,0.010023691877551,2131926.5306122447,4.0,4.628257142857143e-05,27611.42857142857,2.8707714285714284e-05,12726.857142857143,5.242014285714285e-05,53005.71428571428,0.010011552510204014
9,4.0,4.0,0.1194538659999999,0.2823575781020408,1947413.5609510865,0.0102552060416666,2492677.333333333,4.0,5.201814285714286e-05,31686.85714285714,3.213485714285715e-05,15138.285714285714,5.812928571428572e-05,58704.0,0.11948600085714275
10,4.0,4.0,0.1270865904897959,0.3241698558163265,843682.295780154,0.0104124172291666,3045563.833333333,4.0,6.121100000000001e-05,36804.57142857143,3.707571428571429e-05,18843.42857142857,6.3149e-05,65161.142857142855,0.1271236662040816
11,4.0,4.0,0.5185129921836734,0.5187850457346939,2831847.030224916,0.0108299142,3480032.0,4.0,7.008242857142856e-05,41275.42857142857,4.185757142857143e-05,21664.0,7.054171428571429e-05,72189.71428571429,0.518554849755102
12,4.0,4.0,0.5129914151020408,0.513300236632653,2893890.2956171758,0.0106415052826086,3650492.695652174,4.0,7.681571428571428e-05,44624.0,4.350571428571429e-05,23284.571428571428,7.668157142857143e-05,80294.85714285714,0.5130349208163265
13,4.0,4.0,0.6974460000612245,0.6976929011020409,2675250.622720071,0.0115369235777777,4084795.0222222223,4.0,8.182957142857143e-05,47924.57142857143,4.627214285714286e-05,24582.85714285714,8.478228571428572e-05,87771.42857142857,0.6974922722040816
14,4.0,4.0,0.4611414468367347,0.4614496050612245,2353549.562190862,0.0117397107234042,4381890.893617021,4.0,8.692571428571429e-05,50912.0,5.011928571428572e-05,25915.42857142857,8.9951e-05,93844.57142857143,0.461191566122449
15,4.0,4.0,0.6671410194081634,0.6674319044081632,2114676.5822565574,0.0116570436521739,4556630.0869565215,4.0,9.018771428571428e-05,52806.857142857145,5.1976428571428575e-05,26836.571428571428,9.345557142857145e-05,98020.57142857143,0.6671929958367349
16,4.0,4.0,1.0625976269183677,1.0629115069591837,4787571.602635939,0.0118448441555555,4934396.8,4.0,9.7355e-05,56861.71428571428,5.532371428571428e-05,28409.14285714286,0.0001000532857142,105689.14285714286,1.0626529506326534
17,4.0,4.0,1.2399764703877552,1.2402855462857143,5167486.868187188,0.0120987141111111,5255834.133333334,4.0,0.0001043265714285,59579.42857142857,5.822557142857143e-05,29604.571428571428,0.0001055505714285,111108.57142857143,1.2400346959591837
18,4.0,4.0,1.8066901592448976,1.8069651748979592,5879350.5417338265,0.0121944396222222,5576568.533333333,4.0,0.0001105941428571,63924.57142857143,6.158614285714285e-05,31211.42857142857,0.000111882,119348.57142857143,1.8067517453877548
19,4.0,4.0,1.711868058632653,1.7121469735714288,2922616.1751941084,0.0130953928444444,6108009.955555555,4.0,0.0001132882857142,66400.0,6.445757142857142e-05,32338.285714285717,0.0001186902857142,124731.42857142857,1.7119325162040815
20,4.0,4.0,1.408923933755102,1.409209269632653,2880923.277759471,0.0133488886956521,6541564.173913044,4.0,0.000121477,69424.0,6.680457142857143e-05,33670.857142857145,0.0001226667142857,130676.57142857143,1.4089907383265305
21,4.0,4.0,2.254112707,2.2543912013877554,3117868.583847091,0.0136245247111111,6939169.777777778,4.0,0.0001263561428571,71680.0,6.932214285714285e-05,34729.142857142855,0.000128085,135485.7142857143,2.254182029142857
22,4.0,4.0,1.444554732857143,1.444887003387755,4651171.115021946,0.0135985789148936,7345718.808510638,4.0,0.0001339668571428,75634.28571428571,7.445585714285716e-05,36301.71428571428,0.0001337572857142,143506.2857142857,1.444629188714286
23,4.0,4.0,2.3141598867142856,2.314498918836734,4483785.645908606,0.0141813936956521,7895151.652173913,4.0,0.0001408907142857,78594.28571428571,7.608328571428571e-05,37565.71428571428,0.0001401465714285,149780.57142857142,2.31423597
24,4.0,4.0,3.532119043408163,3.5324441051836737,3636704.829697616,0.0146661533555555,8460285.688888889,4.0,0.0001442887142857,81142.85714285714,7.788842857142857e-05,38692.57142857143,0.0001436024285714,155033.14285714287,3.5321969318367343
25,4.0,4.0,1.7414069100000005,1.7418391212448978,3986323.769239253,0.014801616680851,8936790.127659574,4.0,0.0001502174285714,84589.71428571429,8.105542857142857e-05,40128.0,0.0001518064285714,162420.57142857142,1.741487965428572
26,4.0,4.0,4.439922374959184,4.440379294265306,6598172.095572914,0.0152880941111111,9418410.48888889,4.0,0.0001547564285714,86996.57142857143,8.310242857142858e-05,41254.857142857145,0.0001576804285714,167414.85714285713,4.440005477387755
27,4.0,4.0,7.3229233088775505,7.323331511795918,8723940.258518612,0.0156910789534883,10025182.697674418,4.0,0.0001634567142857,90429.71428571428,8.605228571428572e-05,42690.28571428572,0.0001616924285714,174541.7142857143,7.3230093611632645
28,4.0,4.0,4.203911628979592,4.204291139612245,6021934.382462809,0.0163570641521739,10708228.52173913,4.0,0.000168415,92912.0,8.860028571428573e-05,43851.42857142857,0.0001656144285714,180274.2857142857,4.204000229265306
29,4.0,4.0,5.930036448571429,5.930437984244898,8499311.687963603,0.0159948988444444,10843744.533333331,4.0,0.0001772808571428,97558.85714285714,9.145814285714288e-05,45218.28571428572,0.0001711182857142,187216.0,5.9301279067142865
30,4.0,4.0,7.058995699448979,7.059388059959184,10101569.974529663,0.0169553118888888,11652772.8,4.0,0.0001815998571428,99629.71428571428,9.273928571428572e-05,46242.28571428572,0.0001763962857142,191904.0,7.059088438734693


==> koos+kiestijden/_1_-xsimplifycombo.csv <==
,l,k_x,r,d11,d12,d13,d14,d15,m1_x,k_y,m1_y,d1
0,1,4.0,4.0,0.063557102632653,0.0097834893877551,0.0099452854081632,1392396.081632653,,,4.0,247819.42857142855,0.0129190226122448
1,2,4.0,4.0,0.0105745922244897,0.0101337549183673,0.0102948952448979,1375057.6326530613,,,4.0,555828.5714285715,0.017759536836734598
2,3,4.0,4.0,0.010079108,0.0096133342040816,0.0097781101428571,1265495.3469387756,,,4.0,826916.5714285715,0.0213569650408162
3,4,4.0,4.0,0.0097097631224489,0.0092437947142857,0.0093439398163265,1266904.3265306123,,,4.0,1167862.857142857,0.026407072142857
4,5,4.0,4.0,0.0085998089183673,0.0081282708571428,0.0081744984693877,1145141.387755102,,,4.0,1403369.142857143,0.0291047874285714
5,6,4.0,4.0,0.0081518830612244,0.0076709867755102,0.0076881495306122,1048707.1020408163,,,4.0,1744923.4285714286,0.0342947976938775
6,7,4.0,4.0,0.0081854531836734,0.0076990302040816,0.0077215944489795,1074809.9591836734,,,4.0,2066262.857142857,0.039521706877550904
7,8,4.0,4.0,0.0081156824285714,0.0076325423469387,0.0076626579183673,1077745.6326530613,,,4.0,2279341.714285714,0.043701502836734595
8,9,4.0,4.0,0.0079752547142857,0.0074923222244897,0.0075209015510204,1033819.2653061224,,,4.0,2569728.0,0.0483726565918367
9,10,4.0,4.0,0.0076270134693877,0.0071417716122448,0.0071629715714285,969160.8163265308,,,4.0,2900521.1428571427,0.053680586530612195
10,11,4.0,4.0,0.0075641795714285,0.0070813393061224,0.007111286510204,969100.8979591836,,,4.0,3220683.4285714286,0.0590286634693877
11,12,4.0,4.0,0.0075584642040816,0.0070768238367346,0.0071145218367346,980851.5918367348,,,4.0,3520258.285714286,0.06412282985714271
12,13,4.0,4.0,0.0075574215510204,0.007075533877551,0.0071154534489795,991734.2040816328,,,4.0,3816486.857142857,0.06963047953061209
13,14,4.0,4.0,0.0075359437346938,0.0070602045306122,0.007093666632653,998798.3673469388,,,4.0,4113426.285714286,0.0741666014285713
14,15,4.0,4.0,0.0072544069795918,0.0067746517142857,0.006793215632653,966987.7551020408,,,4.0,4324985.142857143,0.0770907570408162


==> koos+kiestijden/_4,_4,_4_-simplifycombo.csv <==
l,k_x,r,d1_x,m1_x,d11,d12,d13,k_y,d1_y,m1_y,d2,m2,d3,m3,d1
1,4.0,4.0,0.0099066900816326,1297548.7346938776,0.1521860074489796,0.0098737004489795,0.009185782510204,4.0,4.683e-06,2436.5714285714284,4.090857142857143e-06,1526.857142857143,8.333142857142858e-06,4685.714285714285,0.009915023224489741
2,4.0,4.0,0.0154641953673469,2110651.5918367347,0.019251340755102,0.0154352301020408,0.0154584584897959,4.0,6.417571428571429e-06,3250.285714285714,5.491857142857143e-06,2084.5714285714284,1.2393142857142856e-05,6944.0,0.015476588510204042
3,4.0,4.0,0.0362620499387755,4739846.367346939,0.0426441833265306,0.0361821544285714,0.0363580063877551,4.0,9.241428571428571e-06,4779.428571428572,7.613714285714286e-06,2955.428571428572,1.8235285714285717e-05,10589.714285714286,0.03628028522448978
4,4.0,4.0,0.0999289113265306,12393177.306122448,0.1056618933265306,0.0998109986734693,0.0999672351020408,4.0,1.3256428571428573e-05,6971.428571428572,1.0207142857142855e-05,4246.857142857143,2.2382571428571423e-05,14096.0,0.09995129389795918
5,4.0,4.0,0.0997586161224489,12889128.326530611,0.1010151413061224,0.0997135673061224,0.1006326098163265,4.0,1.6412142857142858e-05,8843.42857142857,1.2593571428571427e-05,5314.285714285715,2.6153285714285715e-05,17147.428571428572,0.0997847694081632
6,4.0,4.0,0.2229914565714285,29604338.612244897,0.2238397902448979,0.2205354098163265,0.2307199826938775,4.0,1.988457142857143e-05,10884.57142857143,1.5189142857142858e-05,6564.571428571428,3.125971428571429e-05,20873.14285714286,0.2230227162857142
7,4.0,4.0,4.1221271156326535,623902618.7755102,4.129288720755102,0.4539732251458333,0.2069471378444444,4.0,2.623042857142857e-05,14413.714285714286,1.959242857142857e-05,8470.857142857143,3.898057142857143e-05,27501.714285714286,4.122166096204082
8,4.0,4.0,5.343491097020409,804019194.9387755,5.338672798877551,0.3216159986744186,0.1107245864390244,4.0,2.8977714285714286e-05,15558.857142857143,2.1165857142857144e-05,9154.285714285714,4.200428571428572e-05,30454.85714285714,5.343533101306123
9,4.0,4.0,17.922975077316327,2746017952.489796,17.933788540755103,0.188572703025641,0.0746736570789473,4.0,3.079042857142857e-05,16957.714285714286,2.2432571428571427e-05,9913.142857142857,4.753371428571428e-05,34109.71428571428,17.923022611030614
10,4.0,4.0,20.832961277459184,3186360865.7959185,20.83764555289796,0.2336150270540541,0.1192320103888888,4.0,3.428685714285714e-05,18214.85714285714,2.426142857142857e-05,10644.57142857143,5.277357142857143e-05,37037.71428571428,20.833014051030613
11,4.0,4.0,84.86903104079592,12990010500.081633,84.88664826820408,0.1127428851714285,0.1230054398,4.0,3.679685714285714e-05,19940.571428571428,2.5783428571428573e-05,11593.142857142857,5.651457142857143e-05,40852.57142857143,84.86908755536734
12,4.0,4.0,668.329897165449,103107864133.55104,668.3491120901632,0.271555577875,0.1361911728709677,4.0,4.042857142857143e-05,21385.14285714286,2.811842857142857e-05,12443.42857142857,6.120714285714286e-05,44646.857142857145,668.3299583725918


==> koos+kiestijden/_4,_4,_4_-stupidcombo.csv <==
l,k_x,r,d1_x,m1_x,d11,d12,d13,k_y,d1_y,m1_y,d2,m2,d3,m3,d1
1,4.0,4.0,0.0172687146122448,2244253.714285714,0.0883465091224489,0.0172340012448979,0.0165677623469387,4.0,4.683e-06,2436.5714285714284,4.090857142857143e-06,1526.857142857143,8.333142857142858e-06,4685.714285714285,0.01727280546938766
2,4.0,4.0,0.0299601916530612,3890261.8775510206,0.0368109082857142,0.0299053134489795,0.0302482883265306,4.0,6.417571428571429e-06,3250.285714285714,5.491857142857143e-06,2084.5714285714284,1.2393142857142856e-05,6944.0,0.029965683510204056
3,4.0,4.0,0.1665014003673469,20304723.591836736,0.2354596290408163,0.1662249531632653,0.1670231155306122,4.0,9.241428571428571e-06,4779.428571428572,7.613714285714286e-06,2955.428571428572,1.8235285714285717e-05,10589.714285714286,0.1665090140816326
4,4.0,4.0,23.32318104404082,3429408881.142857,23.330216517897963,0.2075014172790698,0.2178708359767441,4.0,1.3256428571428573e-05,6971.428571428572,1.0207142857142855e-05,4246.857142857143,2.2382571428571423e-05,14096.0,23.323191251183676
5,4.0,4.0,39.14066580173469,5828157145.469388,39.15763967112245,0.2770988773023256,0.2240874491190476,4.0,1.6412142857142858e-05,8843.42857142857,1.2593571428571427e-05,5314.285714285715,2.6153285714285715e-05,17147.428571428572,39.14067839530612
6,4.0,4.0,216.0737419294184,32987888666.285717,216.09052283359185,0.273575803375,0.2087201797692307,4.0,1.988457142857143e-05,10884.57142857143,1.5189142857142858e-05,6564.571428571428,3.125971428571429e-05,20873.14285714286,216.07375711856125
7,4.0,4.0,1346.2209308904185,211674682643.7551,1346.2428347611226,0.2841884361333333,0.1931553912413793,4.0,2.623042857142857e-05,14413.714285714286,1.959242857142857e-05,8470.857142857143,3.898057142857143e-05,27501.714285714286,1346.220950482847


==> koos+kiestijden/_4,_4,_4_-xsimplifycombo.csv <==
,l,k_x,r,d11,d12,d13,d14,d15,m1_x,k_y,m1_y,d1
0,1,4.0,4.0,0.0093060718571428,0.0089990016938775,0.0090741740408163,1288556.5714285714,,,4.0,3827684.5714285714,0.0344736488775509
1,2,4.0,4.0,0.0125337289999999,0.0122899887142857,0.0124156679183673,1715527.6734693877,,,4.0,17456635.42857143,0.1287939448979591
2,3,4.0,4.0,0.0144630333877551,0.0140957558571428,0.0142495067346938,1975695.5102040817,,,4.0,97000285.71428572,0.6638683535306121
3,4,4.0,4.0,0.0207076650816326,0.0204468805306122,0.0205949011224489,2690292.571428572,,,4.0,140996726.85714287,0.9799694729183673
4,5,4.0,4.0,0.0218334557959183,0.0215275502244897,0.0216763733061224,2815026.775510204,,,4.0,200104480.0,1.3875580129387755
5,6,4.0,4.0,0.027769183,0.0281954354285714,0.0285482794489795,3602888.6530612246,,,4.0,326869760.0,2.2641640522244897
6,7,4.0,4.0,0.1095548972857142,0.1088123351224489,9428056.03804355,4856869.666666667,,,4.0,43774562230.85714,280.7185118482959
7,8,4.0,4.0,0.1220130621428571,0.1231575299591836,9428056.04967168,6590400.666666667,,,4.0,44663255776.0,285.35914487167355
8,9,4.0,4.0,0.1541926925306122,0.1551045712244898,12820331.486427795,7506640.5,,,4.0,82369316088.57143,523.9201419148367
9,10,4.0,4.0,0.1670496937346938,0.1682893712448979,12820331.500315225,9169034.333333334,,,4.0,84378133686.85715,538.1461047442858
10,11,4.0,4.0,0.1674474504285714,0.1683735421836735,12551148.317679478,9448118.0,,,4.0,132469441439.42856,834.7622314946632
11,12,4.0,4.0,0.1940948723673469,0.1941735125714285,12582456.26208284,12947991.666666666,,,4.0,162108019554.2857,1023.1023757199183
12,13,4.0,4.0,0.2020006598571428,0.2019527004897959,12582456.26908184,14170486.5,,,4.0,176266903606.85715,1118.4024179449389
13,14,4.0,4.0,0.2253079882040816,0.2246587450612245,12559138.583548233,18003177.0,,,4.0,263476168842.14285,1670.4076615575
14,15,4.0,4.0,0.2838249762653061,0.2838751762040816,12915795.128627747,25773857.666666668,,,4.0,300803352086.8571,1895.8890726958878


==> koos+kiestijden/_4_-simplifycombo.csv <==
l,k_x,r,d1_x,m1_x,d11,d12,d13,k_y,d1_y,m1_y,d2,m2,d3,m3,d1
1,4.0,4.0,0.0124359511020408,1744312.4897959183,0.0814395812040816,0.0124050503877551,0.0124226608979591,4.0,4.7880000000000006e-06,2274.285714285714,4.016e-06,1501.7142857142858,8.263428571428571e-06,4560.0,0.012444214530612228
2,4.0,4.0,0.0180194921224489,2424991.836734694,0.0280009779795918,0.017998434877551,0.0180075360816326,4.0,9.196857142857142e-06,4724.571428571428,7.296142857142857e-06,2644.5714285714284,1.5493857142857145e-05,9808.0,0.01803498597959176
3,4.0,4.0,0.104327041,15108494.36734694,0.118422041,0.1043076558979591,0.1050440543469387,4.0,1.5320428571428572e-05,8288.0,1.0889285714285712e-05,4475.428571428572,2.2761142857142858e-05,15844.57142857143,0.10434980214285713
4,4.0,4.0,1.0040431368061224,150372990.04081634,1.0108259448571428,0.3628760510909091,0.11823362035,4.0,2.072742857142857e-05,11586.285714285714,1.4369142857142856e-05,6160.0,2.869342857142857e-05,21376.0,1.0040718302346938
5,4.0,4.0,1.5663445006530612,238290960.81632653,1.5696605034489797,0.2801737588536585,0.1464522187948718,4.0,2.4127714285714287e-05,13280.0,1.6579571428571428e-05,7058.285714285715,3.315285714285714e-05,25090.285714285717,1.566377653510204
6,4.0,4.0,1.7342588619387755,267124009.14285716,1.7493036471632653,0.4442547260243902,0.2416632259736842,4.0,2.921742857142857e-05,16637.714285714286,1.971614285714286e-05,8624.0,4.0403142857142856e-05,30832.0,1.7342992650816327
7,4.0,4.0,2.099279386867347,326838527.5102041,2.142434616653061,0.4151669416052631,0.2659239930277778,4.0,3.795742857142857e-05,21053.714285714286,2.4042571428571427e-05,10374.857142857143,4.659571428571428e-05,38836.57142857143,2.099325982581633
8,4.0,4.0,8.662719926846938,1372385881.142857,8.672781179591837,0.5169491555294118,0.2039303731612903,4.0,3.967257142857143e-05,22523.42857142857,2.612028571428572e-05,11241.142857142857,5.186128571428572e-05,42998.857142857145,8.662771788132652
9,4.0,4.0,11.324888282663265,1829096011.4285717,11.346979186163264,1.235900987064516,0.65098041888,4.0,4.490057142857143e-05,25424.0,2.9239714285714285e-05,12610.285714285714,5.892642857142857e-05,49867.42857142857,11.324947209091837
10,4.0,4.0,14.991914582204082,2463390859.755102,14.992523287959184,1.5058568481666663,0.6377284851875,4.0,5.3218e-05,29414.85714285714,3.346157142857143e-05,15284.57142857143,6.4486e-05,54836.57142857143,14.991979068204081


==> koos+kiestijden/_4_-stupidcombo.csv <==
l,k_x,r,d1_x,m1_x,d11,d12,d13,k_y,d1_y,m1_y,d2,m2,d3,m3,d1
1,4.0,4.0,0.0134646898979591,1792621.387755102,0.155346082,0.0127287103469387,0.0134477362857142,4.0,4.7880000000000006e-06,2274.285714285714,4.016e-06,1501.7142857142858,8.263428571428571e-06,4560.0,0.0134687058979591
2,4.0,4.0,0.147284946377551,19440962.12244898,0.1569076127755101,0.1508256041632653,0.0852239756041666,4.0,9.196857142857142e-06,4724.571428571428,7.296142857142857e-06,2644.5714285714284,1.5493857142857145e-05,9808.0,0.14729224252040812
3,4.0,4.0,0.639481648244898,90914345.79591836,0.6465524265918368,0.4244801784893617,0.2781828666444444,4.0,1.5320428571428572e-05,8288.0,1.0889285714285712e-05,4475.428571428572,2.2761142857142858e-05,15844.57142857143,0.6394925375306122
4,4.0,4.0,144.0632265900306,22741415121.79592,144.06428653832654,0.2478183052903226,0.1475956054333333,4.0,2.072742857142857e-05,11586.285714285714,1.4369142857142856e-05,6160.0,2.869342857142857e-05,21376.0,144.06324095917347
5,4.0,4.0,431.883747464898,68291492057.63265,431.9085475356531,0.5891705627666667,0.2315061656296296,4.0,2.4127714285714287e-05,13280.0,1.6579571428571428e-05,7058.285714285715,3.315285714285714e-05,25090.285714285717,431.88376404446944
6,4.0,4.0,512.8401655457347,81688509602.61224,512.8632841327551,0.8427452432173913,0.38977955715,4.0,2.921742857142857e-05,16637.714285714286,1.971614285714286e-05,8624.0,4.0403142857142856e-05,30832.0,512.8401852618777


==> koos+kiestijden/_4_-xsimplifycombo.csv <==
,l,k_x,r,d11,d12,d13,d14,d15,m1_x,k_y,m1_y,d1
0,1,4.0,4.0,0.0124288709387755,0.0120156398163265,0.0120700351428571,1727410.612244898,,,4.0,216608.0,0.013745644551020399
1,2,4.0,4.0,0.0143028316530612,0.0139944123877551,0.0141272095714285,1909335.0204081635,,,4.0,2714356.571428572,0.0349418821836733
2,3,4.0,4.0,0.017429679755102,0.0171749620612244,0.0173233993061224,2314024.8163265307,,,4.0,16209019.42857143,0.13946007240816322
3,4,4.0,4.0,0.0277970583877551,0.0278256424693877,0.0293434907346938,3639842.775510204,,,4.0,148901696.0,1.0649706423265304
4,5,4.0,4.0,0.0316304603265306,0.0317040028571428,0.0336115713877551,4143223.836734694,,,4.0,198581757.7142857,1.4180718778571428
5,6,4.0,4.0,0.0317051462448979,0.0317168429183673,0.033192956755102,4130330.93877551,,,4.0,282363149.71428573,1.9921709360204078
6,7,4.0,4.0,0.0321112244693877,0.0325754844489795,0.0334877203265306,4206445.387755103,,,4.0,395944850.2857143,2.772486689
7,8,4.0,4.0,0.044585510510204,0.0459092843877551,0.0461072926938775,5807759.020408163,,,4.0,547980240.0,3.8031188227142856
8,9,4.0,4.0,0.0494849857142857,0.0508445562040816,0.0506227063877551,6648274.448979592,,,4.0,972216084.5714284,6.589723359673469
9,10,4.0,4.0,0.0526453664693877,0.0528358765306122,0.0535928365510204,7188885.551020408,,,4.0,1358425526.857143,8.957111469142855
10,11,4.0,4.0,0.0686430661632653,0.0697529733469387,0.0699993660612244,9523961.306122448,,,4.0,2440375659.428571,15.666138239714282
11,12,4.0,4.0,0.0636963887959183,0.0635876594081632,0.0642335561632653,8839839.18367347,,,4.0,2965381872.0,18.803660633020407
12,13,4.0,4.0,0.0740613854285714,0.0744843481020408,0.0762891854693877,10377074.285714284,,,4.0,3804364692.571429,23.979450940306123
13,14,4.0,4.0,0.0787886330408163,0.0790924800204081,0.0793327632857142,10836710.693877552,,,4.0,4925194443.428572,31.17210316785714
14,15,4.0,4.0,0.0883280730816326,0.0886916648163265,0.0889729840204081,12109732.24489796,,,4.0,5501928144.0,34.71874315471428


==> ratios/ratios-_1_-simplify.csv <==
l,fraction_result
1.0,4.136212472027174
2.0,6.189308659859499
3.0,9.320072796437724
4.0,12.960289449069988
5.0,16.891708801220663
6.0,18.50300153388897
7.0,18.942690770840134
8.0,20.551174590466445
9.0,21.050899992764084
10.0,0.4290548252645958
11.0,0.2099899963488393
12.0,0.45606727293309807
13.0,0.4733719109473393
14.0,0.22150290667803663
15.0,0.09717076446336508
,
,
,
,
,
,
,
,
,
,
,
,
,
,
,


==> ratios/ratios-_4,_4,_4_-simplify.csv <==
l,fraction_result
1,29.29672660759909
2,37.345974259926564
3,29.409109863504185
4,12.079829384450738
5,17.472744492561606
6,11.45380374681275
7,69.92657037153063
8,54.63162323212974
9,29.477675612957384
10,26.032670700334943
11,9.853354350590509
12,1.5309876524752362
13,
14,
15,

